User-in-the-loop Evaluation of Multimodal LLMs for Activity Assistance

Our research investigates the capability of modern multimodal reasoning models, powered by Large Language Models (LLMs), to facilitate vision-powered assistants for multi-step daily activities. Such assistants must be able to 1) encode relevant visual history from the assistant's sensors, e.g., camera, 2) forecast future actions for accomplishing the activity, and 3) replan based on the user in the loop. To evaluate the first two capabilities, grounding visual history and forecasting in short and long horizons, we conduct benchmarking of two prominent classes of multimodal LLM approaches -- Socratic Models and Vision Conditioned Language Models (VCLMs) on video-based action anticipation tasks using offline datasets. These offline benchmarks, however, do not allow us to close the loop with the user, which is essential to evaluate the replanning capabilities and measure successful activity completion in assistive scenarios. To that end, we conduct a first-of-its-kind user study, with 18 participants performing 3 different multi-step cooking activities while wearing an egocentric observation device called Aria and following assistance from multimodal LLMs. We find that the Socratic approach outperforms VCLMs in both offline and online settings. We further highlight how grounding long visual history, common in activity assistance, remains challenging in current models, especially for VCLMs, and demonstrate that offline metrics do not indicate online performance.

==> files/new_pred_dict.json <==
{
    "knZ6Zef9fr4": {
        "pred1": [
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "add mustard seeds",
            "O",
            "O",
            "O",
            "add mustard seeds",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "O",
            "O",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "stir mixture",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "add mustard seeds",
            "O",
            "add onion",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "O",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "O",
            "O",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "O",
            "O",
            "O",
            "O",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "O",
            "O",
            "stir mixture",
            "O",
            "O",
            "O",
            "O",
            "stir mixture",
            "stir mixture",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "stir mixture",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "stir mixture",
            "stir mixture",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O"
        ],
        "pred2": [
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "add mustard seeds",
            "O",
            "O",
            "O",
            "add mustard seeds",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "add mustard seeds",
            "add mustard seeds",
            "add mustard seeds",
            "add mustard seeds",
            "add mustard seeds",
            "add mustard seeds",
            "O",
            "O",
            "add mustard seeds",
            "add mustard seeds",
            "add onion",
            "add mustard seeds",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "add onion",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "add mustard seeds",
            "O",
            "add mustard seeds",
            "add onion",
            "add onion",
            "add onion",
            "add onion",
            "add onion",
            "add onion",
            "add onion",
            "add mustard seeds",
            "add mustard seeds",
            "add mustard seeds",
            "add onion",
            "add onion",
            "add mustard seeds",
            "add onion",
            "add onion",
            "add onion",
            "add onion",
            "add mustard seeds",
            "O",
            "add mustard seeds",
            "add onion",
            "stir mixture",
            "add onion",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "add mustard seeds",
            "add onion",
            "add onion",
            "O",
            "O",
            "add onion",
            "add fish",
            "add onion",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "O",
            "O",
            "O",
            "O",
            "add fish",
            "add mustard seeds",
            "add fish",
            "O",
            "O",
            "add fish",
            "O",
            "O",
            "O",
            "O",
            "add mustard seeds",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "add fish",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "add fish",
            "add fish",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O",
            "O"
        ]
    }
}

==> scripts/result.txt <==
success 0.04099935938500961
Acc 0.24039077514413837
IoU 0.45007473841554674

success 0.07095553453169347
Acc 0.24802901292967391
IoU 0.4170056764427645

Acc 0.278622668579627

socratic
success 0.022598870056497175
Acc 0.2080979284369115
IoU 0.36224254924819893

success 0.04260299625468165
Acc 0.21020599250936212
IoU 0.33355961298377096

Acc 0.2260392609699769

verb  noun  action
0.683 0.661 0.917 socratic
0.696 0.669 0.923 VCLM

verb   noun   action
0.683 0.661 0.917  70B socratic
0.696 0.669 0.923  70B VCLM
0.689 0.681 0.919  13B socratic
0.698 0.685 0.925  13B VCLM

==> scripts/vpa_llama_howto_7B_iter98000_output.json <==
[
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 3: Flip pancake\nStep 4: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Mix ingredients\nStep 2: Pour mixture into pan\nStep 3: Flip pancake\nStep 4: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour milk\nStep 8: Add sugar\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Pour mixture into pan\nStep 12: Flip pancake\nStep 13: Pour milk\nStep 14: Add sugar\nStep 15: Whisk mixture"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Mix ingredients\nStep 2: Stir\nStep 3: Pour"
    },
    {
        "generated_text": "Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Mix ingredients\nStep 2: Stir\nStep 3: Pour milk\nStep 4: Stir\nStep 5: Peel banana\nStep"
    },
    {
        "generated_text": "Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Mix ingredients\nStep 2: Stir\nStep 3: Pour milk\nStep 4: Stir\nStep 5: Peel banana\nStep"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Pour mixture into pan\nStep 2: Add flour\nStep 3: Whisk mixture"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Pour mixture into pan\nStep 2: Add flour\nStep 3: Whisk mixture"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into"
    },
    {
        "generated_text": "Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Pour mixture into pan\nStep 19: Flip pancake\nStep 20: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Pour mixture into"
    },
    {
        "generated_text": "Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Pour mixture into pan\nStep 19: Flip pancake\nStep 20: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Pour mixture into"
    },
    {
        "generated_text": "Flip pancake\nStep 16: Take pancake from pan\nStep 17: Pour mixture into pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Pour mixture into pan\nStep 21: Flip pancake\nStep 22: Take pancake from pan\nStep 23: Pour mixture into pan\nStep 24:"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\n"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Add sugar\nStep 3: Whisk mixture\nStep 4: Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour milk\nStep 8: Add sugar\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Pour mixture into pan\nStep 12: Flip pancake\nStep 13: Pour milk\nStep"
    },
    {
        "generated_text": "Flip pancake\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Pour milk\nStep 6: Add sugar\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Pour milk\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Pour milk\nStep 6: Add sugar\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Pour milk\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\n"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour milk\nStep 16: Add sugar\nStep 17: Whisk mixture\nStep 18: Pour mixture into pan\nStep 19: Flip pancake\nStep 20: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add sugar\nStep 2: Whisk mixture\n"
    },
    {
        "generated_text": "Take pancake from pan\nStep 15: Pour milk\nStep 16: Add sugar\nStep 17: Whisk mixture\nStep 18: Pour mixture into pan\nStep 19: Flip pancake\nStep 20: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add sugar\nStep 2: Whisk mixture\nStep 3: Pour milk\nStep 4:"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: F"
    },
    {
        "generated_text": "Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: Flip pancake\nStep 18:"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Add sugar\nStep 3: Whisk mixture\nStep 4: Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour milk\nStep 8: Add sugar\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Pour mixture into pan\nStep 12: Flip pancake\nStep 13: Pour milk\nStep"
    },
    {
        "generated_text": "Flip pancake\nStep 5: Pour milk\nStep 6: Add sugar\nStep 7: Whisk mixture\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Pour milk\nStep 11: Add sugar\nStep 12: Whisk mixture\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Pour"
    },
    {
        "generated_text": "Flip pancake\nStep 5: Pour milk\nStep 6: Add sugar\nStep 7: Whisk mixture\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Pour milk\nStep 11: Add sugar\nStep 12: Whisk mixture\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Pour"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\n"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into"
    },
    {
        "generated_text": "Flip pancake\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour milk\nStep 14: Add sugar\nStep 15: Whisk mixture\nStep 16: Whisk mixture\nStep 17: Pour mixture into pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20"
    },
    {
        "generated_text": "Take pancake from pan\nStep 13: Pour milk\nStep 14: Add sugar\nStep 15: Whisk mixture\nStep 16: Whisk mixture\nStep 17: Pour mixture into pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Pour milk\nStep 21: Add sugar\nStep 22: Whisk mixture\n"
    },
    {
        "generated_text": "Take pancake from pan\nStep 13: Pour milk\nStep 14: Add sugar\nStep 15: Whisk mixture\nStep 16: Whisk mixture\nStep 17: Pour mixture into pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Pour milk\nStep 21: Add sugar\nStep 22: Whisk mixture\n"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour milk\nStep 8: Add sugar\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Pour mixture into pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\n\nTask: Make Pancakes\nStep 1:"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour milk\nStep 8: Add sugar\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Pour mixture into pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\n\nTask: Make Pancakes\nStep 1:"
    },
    {
        "generated_text": "Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour milk\nStep 11: Add sugar\nStep 12: Whisk mixture\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour milk\nStep 17: Add sugar\nStep 18: Whisk mixture"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour milk\nStep 13: Whisk mixture\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17: Pour milk\nStep 18: Whisk mixture\nStep 19"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour milk\nStep 13: Whisk mixture\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17: Pour milk\nStep 18: Whisk mixture\nStep 19"
    },
    {
        "generated_text": "Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour milk\nStep 13: Add sugar\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Pour mixture into pan\nStep 17: Flip pancake\nStep 18: Take pancake from pan\nStep 19: Pour milk\nStep 20: Add"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Flip pancake\nStep 2: Take pancake from pan\nStep 3: Add flour\nStep 4: Pour mixture"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Add flour\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep "
    },
    {
        "generated_text": "Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour milk\nStep 10: Add sugar\nStep 11: Whisk mixture\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour milk\n"
    },
    {
        "generated_text": "Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: F"
    },
    {
        "generated_text": "Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Take pancake from pan"
    },
    {
        "generated_text": "Take pancake from pan"
    },
    {
        "generated_text": "Take pancake from pan\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Pour mixture into pan\nStep 19: Flip pancake\nStep 20:"
    },
    {
        "generated_text": "Take pancake from pan\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17: Pour mixture into pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Pour mixture into pan\nStep 21: Flip pancake\nStep 22:"
    },
    {
        "generated_text": "Take pancake from pan\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17: Pour mixture into pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Pour mixture into pan\nStep 21: Flip pancake\nStep 22:"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Add flour\nStep 9: Whisk mixture\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Add flour\nStep 14: Whisk"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Add flour\nStep 9: Whisk mixture\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Add flour\nStep 14: Whisk"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Flip pancake\nStep 2: Take pancake from pan\nStep 3: Add flour\nStep 4: Pour mixture"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Add flour\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Add flour\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17: Flip pancake\nStep 18: Take pancake from pan\nStep "
    },
    {
        "generated_text": "Pour milk\nStep 21: Add sugar\nStep 22: Whisk mixture\nStep 23: Pour mixture into pan\nStep 24: Flip pancake\nStep 25: Take pancake from pan\nStep 26: Add flour\nStep 27: Pour milk\nStep 28: Whisk mixture\nStep 29: Pour mixture into pan\nStep 30: Flip pancake"
    },
    {
        "generated_text": "Flip pancake\nStep 22: Take pancake from pan\nStep 23: Add flour\nStep 24: Pour milk\nStep 25: Whisk mixture\nStep 26: Pour milk\nStep 27: Whisk mixture\nStep 28: Pour milk\nStep 29: Whisk mixture\nStep 30: Pour milk\nStep 31: Whisk mixture\nStep 32"
    },
    {
        "generated_text": "Take pancake from pan\nStep 23: Add flour\nStep 24: Pour milk\nStep 25: Whisk mixture\nStep 26: Pour milk\nStep 27: Whisk mixture\nStep 28: Pour milk\nStep 29: Whisk mixture\nStep 30: Pour milk\nStep 31: Whisk mixture\nStep 32: Pour milk\nStep 33: Whisk"
    },
    {
        "generated_text": "Flip pancake\nStep 25: Take pancake from pan\nStep 26: Add flour\nStep 27: Pour milk\nStep 28: Whisk mixture\nStep 29: Pour milk\nStep 30: Whisk mixture\nStep 31: Pour milk\nStep 32: Whisk mixture\nStep 33: Pour milk\nStep 34: Whisk mixture\nStep 35"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 3: Flip pancake\nStep 4: Take pancake from pan\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip panca"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Pour mixture into pan\nStep 17: Flip pancake\nStep 18: Pour mixture into pan\nStep 19: Flip pancake"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: Flip pancake\nStep 18: Take pancake from pan\nStep 19: Pour mixture into pan\nStep 20:"
    },
    {
        "generated_text": "Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: Flip pancake\nStep 18: Take pancake from pan\nStep 19: Pour mixture into pan\nStep 20:"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take panca"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture"
    },
    {
        "generated_text": "Flip pancake\nStep 11: Take pancake from pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17: Flip pancake\nStep 18: Take pancake from pan\nStep "
    },
    {
        "generated_text": "Flip pancake\nStep 11: Take pancake from pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17: Flip pancake\nStep 18: Take pancake from pan\nStep "
    },
    {
        "generated_text": "Take pancake from pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17: Flip pancake\nStep 18: Take pancake from pan\nStep 19: Pour mixture into pan\nStep 2"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour milk\nStep 10: Add sugar\nStep 11: Whisk mixture\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour milk\nStep 16: Add sugar\n"
    },
    {
        "generated_text": "Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Pour mixture into pan\nStep 19:"
    },
    {
        "generated_text": "Take pancake from pan\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Pour mixture into pan\nStep 19: Flip pancake\nStep 20:"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Add sugar\nStep 3: Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Pour milk\nStep 7: Add sugar\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Pour milk\nStep 2: Add sugar\nStep"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 1"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Pour milk\nStep 10: Add sugar\nStep 11: Whisk mixture\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into pan\nStep 16: Flip panca"
    },
    {
        "generated_text": "Flip pancake\nStep 13: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Pour milk\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour milk\nStep 8: Add sugar\nStep 9: Whisk mixture\nStep "
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Add sugar\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\nStep 14: Mix ingredients\nStep 15: Pour milk\nStep 16: Add sugar"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Mix ingredients\nStep 13: Pour milk\nStep 14: Mix ingredients\nStep 15: Pour mixture into pan\nStep 16: Flip pancake\nStep"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Mix ingredients\nStep 13: Pour milk\nStep 14: Mix ingredients\nStep 15: Pour mixture into pan\nStep 16: Flip pancake\nStep"
    },
    {
        "generated_text": "Whisk mixture\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\nStep 14: Mix ingredients\nStep 15: Pour milk\nStep 16: Mix ingredients\nStep 17: Add flour\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\nStep 14: Mix ingredients\nStep 15: Pour milk\nStep 16: Mix ingredients\nStep 17: Add flour\nStep 1"
    },
    {
        "generated_text": "Flip pancake\nStep 15: Take pancake from pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Flip pancake\nStep 21: Take pancake from pan\nStep 22: Flip pancake\nStep"
    },
    {
        "generated_text": "Flip pancake\nStep 15: Take pancake from pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Flip pancake\nStep 21: Take pancake from pan\nStep 22: Flip pancake\nStep"
    },
    {
        "generated_text": "Take pancake from pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Flip pancake\nStep 21: Take pancake from pan\nStep 22: Flip pancake\nStep 23: Take pancake from pan\n"
    },
    {
        "generated_text": "Flip pancake\nStep 17: Take pancake from pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Flip pancake\nStep 21: Take pancake from pan\nStep 22: Flip pancake\nStep 23: Take pancake from pan\nStep 24: Flip pancake\nStep"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Pour milk\nStep 10: Add sugar\nStep 11: Whisk mixture\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour milk\nStep 16: Add sugar\nStep 1"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Pour milk\nStep 10: Add sugar\nStep 11: Whisk mixture\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour milk\nStep 16: Add sugar\nStep 17: Whisk mixture\nStep "
    },
    {
        "generated_text": "Flip pancake\nStep 9: Pour milk\nStep 10: Add sugar\nStep 11: Whisk mixture\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour milk\nStep 16: Add sugar\nStep 17: Whisk mixture\nStep 18: Pour mixture into pan\nStep"
    },
    {
        "generated_text": "Flip pancake\nStep 9: Pour milk\nStep 10: Add sugar\nStep 11: Whisk mixture\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour milk\nStep 16: Add sugar\nStep 17: Whisk mixture\nStep 18: Pour mixture into pan\nStep"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep 13: Flip pancake"
    },
    {
        "generated_text": "Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep 13: Flip pancake"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: Flip pancake\nStep 18: Take pancake from pan\nStep 19:"
    },
    {
        "generated_text": "Whisk mixture\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17: Pour mixture into pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Pour mixture into pan\nStep 21: Flip pancake\nStep 22: Take panca"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17: Pour mixture into pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Pour mixture into pan\nStep 21: Flip pancake\nStep 22: Take pancake from pan\nStep 23:"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Peel banana\nStep 2: Cut banana\nStep 3: Peel banana\nStep 4: Cut banana\nStep 5: Put bananas into blender\nStep 6: Pour milk\nStep 7: Mix ingredients\nStep"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Peel banana\nStep 2: Cut banana\nStep 3: Peel banana\nStep 4: Cut banana\nStep 5: Put bananas into blender\nStep 6: Pour milk\nStep 7: Mix ingredients\nStep"
    },
    {
        "generated_text": "Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Peel banana\nStep 2: Cut banana\nStep 3: Peel banana\nStep 4: Cut banana\nStep 5: Put bananas into blender\nStep 6: Pour milk\nStep 7: Mix ingredients\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep "
    },
    {
        "generated_text": "Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Peel banana\nStep 2: Cut banana\nStep 3: Peel banana\nStep 4: Cut banana\nStep 5: Put bananas into blender\nStep 6: Pour milk\nStep 7: Mix ingredients\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep "
    },
    {
        "generated_text": "Pour mixture into pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Peel banana\nStep 2: Cut banana\nStep 3: Peel banana\nStep 4: Cut banana\nStep 5: Put bananas into blender\nStep 6: Pour egg\nStep 7: Mix ingredients\n"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Pour water\nStep 6: Whisk mixture\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Pour water\nStep 10: Whisk mixture\nStep 11: Pour mixture into pan\nStep 12: Flip pancake\nStep 13: Pour water\nStep 14: Whisk mixture\nStep 15: Pour mixture into pan\nStep 16:"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Pour milk\nStep 3: Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1:"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Pour milk\nStep 3: Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1:"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Pour milk\nStep 3: Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1:"
    },
    {
        "generated_text": "Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip panca"
    },
    {
        "generated_text": "Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip panca"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17: Flip pancake\nStep 18"
    },
    {
        "generated_text": "Flip pancake\nStep 11: Take pancake from pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17: Flip pancake\nStep 18: Take pancake from pan\nStep "
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep "
    },
    {
        "generated_text": "Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan"
    },
    {
        "generated_text": "Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep "
    },
    {
        "generated_text": "Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into pan\nStep 16: Flip"
    },
    {
        "generated_text": "Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into pan\nStep 16: Flip"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Add sugar\nStep 3: Add flour\nStep 4: Whisk mixture\nStep 5: Pour egg\nStep 6: Pour milk\nStep 7: Whisk mixture\nStep 8"
    },
    {
        "generated_text": "Whisk mixture\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into pan\nStep 16: Flip pancake\nStep 17: Take pancake"
    },
    {
        "generated_text": "Flip pancake\nStep 13: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Add sugar\nStep 3: Add flour\nStep 4: Whisk mixture\nStep 5: Pour egg\nStep 6: Pour milk\nStep 7: Add vanilla extract\nStep 8: Whisk mixture\nStep 9: Add flour\nStep 1"
    },
    {
        "generated_text": "Flip pancake\nStep 13: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Add sugar\nStep 3: Add flour\nStep 4: Whisk mixture\nStep 5: Pour egg\nStep 6: Pour milk\nStep 7: Add vanilla extract\nStep 8: Whisk mixture\nStep 9: Add flour\nStep 1"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: F"
    },
    {
        "generated_text": "Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: Flip pancake\nStep 18:"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: Flip pancake\nStep 18: Take pancake from pan\nStep 19:"
    },
    {
        "generated_text": "Flip pancake\nStep 13: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 24: Flip pancake\nStep 25: Pour mixture into pan\nStep 26: Flip pancake\nStep 27: Pour mixture into pan\nStep 28: Flip pancake\nStep 29: Pour mixture into pan\nStep 30: Flip pancake\nStep 31: Pour mixture into pan\nStep 32: Flip pancake"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Take pancake from pan\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep"
    },
    {
        "generated_text": "Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep 13: Flip pancake"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour milk\nStep 11: Add sugar\nStep 12: Whisk mixture\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour milk\nStep 17: Add sugar\nStep 18: Whisk mixture"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1:"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep "
    },
    {
        "generated_text": "Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Pour mixture into pan\nStep 19: Flip pancake\nStep 20: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour"
    },
    {
        "generated_text": "Take pancake from pan\nStep 15: Pour mixture into pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Pour mixture into pan\nStep 19: Flip pancake\nStep 20: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Add sugar\nStep 3"
    },
    {
        "generated_text": "Flip pancake\nStep 18: Take pancake from pan\nStep 19: Pour mixture into pan\nStep 20: Flip pancake\nStep 21: Take pancake from pan\nStep 22: Flip pancake\nStep 23: Pour mixture into pan\nStep 24: Flip pancake\nStep 25: Take pancake from pan\nStep 26"
    },
    {
        "generated_text": "Take pancake from pan\nStep 19: Pour mixture into pan\nStep 20: Flip pancake\nStep 21: Take pancake from pan\nStep 22: Pour mixture into pan\nStep 23: Flip pancake\nStep 24: Take pancake from pan\nStep 25: Flip pancake\nStep 26: Pour mixture into pan\nStep 27:"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Pour water\nStep 3: Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make"
    },
    {
        "generated_text": "Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Pour water\nStep 3: Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Pour"
    },
    {
        "generated_text": "Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Pour water\nStep 3: Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Pour"
    },
    {
        "generated_text": "Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Pour water\nStep 3: Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add flour\nStep 2: Pour water\nStep 3: Whisk mixture\n"
    },
    {
        "generated_text": "Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into pan\nStep 16: Flip"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Add sugar\nStep 3: Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Pour milk\nStep 7: Add sugar\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour"
    },
    {
        "generated_text": "Flip pancake\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\n"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep "
    },
    {
        "generated_text": "Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour milk\nStep 10: Add sugar\nStep 11: Whisk mixture\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour milk\n"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour milk\nStep 10: Add sugar\nStep 11: Whisk mixture\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour milk\nStep 16: Add sugar\n"
    },
    {
        "generated_text": "Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour milk\nStep 10: Pour milk\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour milk\nStep 14: Pour milk\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17:"
    },
    {
        "generated_text": "Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Pour mixture into pan\nStep 19: Flip pancake\nStep 20: Take pancake from pan\nStep 21: Pour mixture into pan\nStep 22:"
    },
    {
        "generated_text": "Take pancake from pan\nStep 19: Pour mixture into pan\nStep 20: Flip pancake\nStep 21: Take pancake from pan\nStep 22: Pour mixture into pan\nStep 23: Flip pancake\nStep 24: Take pancake from pan\nStep 25: Pour mixture into pan\nStep 26: Flip pancake\nStep 27:"
    },
    {
        "generated_text": "Take pancake from pan\nStep 19: Pour mixture into pan\nStep 20: Flip pancake\nStep 21: Take pancake from pan\nStep 22: Pour mixture into pan\nStep 23: Flip pancake\nStep 24: Take pancake from pan\nStep 25: Pour mixture into pan\nStep 26: Flip pancake\nStep 27:"
    },
    {
        "generated_text": "Flip pancake\nStep 22: Take pancake from pan\nStep 23: Flip pancake\nStep 24: Take pancake from pan\nStep 25: Flip pancake\nStep 26: Take pancake from pan\nStep 27: Flip pancake\nStep 28: Take pancake from pan\nStep 29: Flip pancake\nStep"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Cut lemon\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan\nStep 11: Pour mixture into pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Take pancake"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: Flip pancake\nStep 18: Take pancake from pan\nStep 19:"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: Flip pancake\nStep 18: Take pancake from pan\nStep 19:"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: Flip pancake\nStep 18: Take pancake from pan\nStep 19:"
    },
    {
        "generated_text": "Whisk mixture\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour mixture into pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Pour mixture into pan\nStep 19: Flip pancake\nStep 20: Take panca"
    },
    {
        "generated_text": "Flip pancake\nStep 13: Take pancake from pan\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17: Pour mixture into pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Pour mixture into pan\nStep 21:"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: Flip pancake\nStep 18: Take pancake from pan\nStep 19: Pour mixture into pan\nStep 20: Flip pancake\nStep 21: Take pancake from pan\nStep 22:"
    },
    {
        "generated_text": "Flip pancake\nStep 16: Take pancake from pan\nStep 17: Pour mixture into pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Pour mixture into pan\nStep 21: Flip pancake\nStep 22: Take pancake from pan\nStep 23: Pour mixture into pan\nStep 24:"
    },
    {
        "generated_text": "Flip pancake\nStep 17: Take pancake from pan\nStep 18: Pour mixture into pan\nStep 19: Flip pancake\nStep 20: Take pancake from pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep "
    },
    {
        "generated_text": "Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour milk\nStep 10: Pour milk\nStep 11: Whisk mixture\nStep 12: Pour mixture into pan\nStep 13: Flip pancake\nStep 14: Take pancake from pan\nStep 15: Pour milk\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour milk\nStep 11: Add sugar\nStep 12: Whisk mixture\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour milk"
    },
    {
        "generated_text": "Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour milk\nStep 11: Add sugar\nStep 12: Whisk mixture\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour milk\nStep 17: Add sugar\nStep 18: Whisk mixture"
    },
    {
        "generated_text": "Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour milk\nStep 11: Add sugar\nStep 12: Whisk mixture\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour milk\nStep 17: Add sugar\nStep 18: Whisk mixture"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour milk\nStep 8: Add sugar\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Pour mixture into pan\nStep 12: Flip pancake\nStep 13: Pour milk\nStep 14: Add sugar\nStep 15: Whisk mixture"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Pour milk\nStep 9: Add sugar\nStep 10: Whisk mixture\nStep 11: Pour mixture into pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: F"
    },
    {
        "generated_text": "Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: F"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Pour milk\nStep 6: Add sugar\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Pour milk\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan"
    },
    {
        "generated_text": "Add sugar\nStep 13: Whisk mixture\nStep 14: Pour mixture into pan\nStep 15: Flip pancake\nStep 16: Take pancake from pan\nStep 17: Pour milk\nStep 18: Add sugar\nStep 19: Whisk mixture\nStep 20: Pour mixture into pan\nStep 21: Flip pancake\nStep 22: Take panca"
    },
    {
        "generated_text": "Pour milk\nStep 14: Whisk mixture\nStep 15: Pour milk\nStep 16: Whisk mixture\nStep 17: Pour milk\nStep 18: Whisk mixture\nStep 19: Pour milk\nStep 20: Whisk mixture\nStep 21: Pour milk\nStep 22: Whisk mixture\nStep 23: Pour milk\nStep 24: Whisk mixture\nStep "
    },
    {
        "generated_text": "Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour milk\nStep 17: Add sugar\nStep 18: Whisk mixture\nStep 19: Pour mixture into pan\nStep 20: Flip pancake\nStep 21: Take pancake from pan\nStep 22: Pour milk\nStep 23: Add sugar\nStep 24: Whisk"
    },
    {
        "generated_text": "Take pancake from pan\nStep 18: Pour mixture into pan\nStep 19: Flip pancake\nStep 20: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 19: Flip pancake\nStep 20: Take pancake from pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Take pancake from pan\nStep 8: Take pancake from pan\nStep 9: Add flour\nStep 10: Whisk mixture\nStep 11: Pour mixture into pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\nStep 14"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Take pancake from pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Take pancake from pan\nStep 13: Flip pancake\nStep 14: Take panca"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Add flour\nStep 13: Add sugar\nStep 14: Stir mixture\nStep 15: Pour mixture into pan\nStep 16:"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Flip pancake\nStep 13: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Flip pancake\nStep 16: Flip pancake\nStep 17: Flip pancake\nStep 18: Flip pancake\nStep 19: Flip pancake\nStep 20: Flip pancake\nStep 21: Flip pancake\nStep 22: F"
    },
    {
        "generated_text": "Flip pancake\nStep 15: Flip pancake\nStep 16: Flip pancake\nStep 17: Flip pancake\nStep 18: Flip pancake\nStep 19: Flip pancake\nStep 20: Flip pancake\nStep 21: Flip pancake\nStep 22: Flip pancake\nStep 23:"
    },
    {
        "generated_text": "Flip pancake\nStep 15: Flip pancake\nStep 16: Flip pancake\nStep 17: Flip pancake\nStep 18: Flip pancake\nStep 19: Flip pancake\nStep 20: Flip pancake\nStep 21: Flip pancake\nStep 22: Flip pancake\nStep 23:"
    },
    {
        "generated_text": "Flip pancake\nStep 16: Flip pancake\nStep 17: Flip pancake\nStep 18: Flip pancake\nStep 19: Flip pancake\nStep 20: Flip pancake\nStep 21: Flip pancake\nStep 22: Flip pancake\nStep 23: Flip pancake\nStep 24:"
    },
    {
        "generated_text": "Flip pancake\nStep 17: Take pancake from pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Flip pancake\nStep 21: Take pancake from pan\nStep 22: Flip pancake\nStep 23: Take pancake from pan\nStep 24: Flip pancake\nStep"
    },
    {
        "generated_text": "Flip pancake\nStep 18: Take pancake from pan\nStep 19: Pour mixture into pan\nStep 20: Flip pancake\nStep 21: Take pancake from pan\nStep 22: Pour mixture into pan\nStep 23: Flip pancake\nStep 24: Take pancake from pan\nStep 25: Pour mixture into pan\nStep 26:"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 1"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan\nStep 12: Pour mixture into pan\nStep"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 11: Flip pancake\nStep 12: Flip pancake\nStep 13: Flip pancake\nStep 14: Flip pancake\nStep 15: Flip pancake\nStep 16: Flip pancake\nStep 17: Flip pancake\nStep 18: Flip pancake\nStep 19:"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 13: Take pancake from pan"
    },
    {
        "generated_text": "Flip pancake\nStep 13: Take pancake from pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Flip pancake\nStep 3: Take pancake from pan\nStep 4: Pour mixture into pan\nStep 5: Flip pancake\nStep 6: Take pancake from pan\nStep 7: Pour mixture into pan\nStep 8: Flip pancake\nStep 9: Take pancake from pan\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep"
    },
    {
        "generated_text": "Add flour\nStep 2: Whisk mixture\nStep 3: Pour mixture into pan\nStep 4: Flip pancake\nStep 5: Take pancake from pan\nStep 6: Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour milk\nStep 8: Add sugar\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Pour mixture into pan\nStep 12: Flip pancake\nStep 13: Pour milk\nStep 14: Add sugar\nStep 15: Whisk mixture"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 7: Flip pancake\nStep 8: Take pancake from pan\nStep 9: Pour mixture into pan\nStep 10: Flip pancake\nStep 11: Take pancake from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add milk\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour milk\n"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add milk\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour milk\nStep 8: Add sugar\nStep"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 9: Flip pancake\nStep 10: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add milk\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour milk\nStep 8: Add sugar\nStep"
    },
    {
        "generated_text": "Flip pancake\nStep 10: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add milk\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour milk\nStep 8: Add sugar\nStep 9: Whisk mixture\nStep "
    },
    {
        "generated_text": "Flip pancake\nStep 10: Take pancake from pan\n\nTask: Make Pancakes\nStep 1: Add milk\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Whisk mixture\nStep 5: Pour mixture into pan\nStep 6: Flip pancake\nStep 7: Pour milk\nStep 8: Add sugar\nStep 9: Whisk mixture\nStep "
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Peel banana\nStep 6: Cut banana\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Peel banana\nStep 6: Cut banana\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Peel banana\nStep 6: Cut banana\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Peel banana\nStep 6: Cut banana\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 5: Cut banana\nStep 6: Peel banana\nStep 7: Put bananas into blender\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients"
    },
    {
        "generated_text": "Cut banana\nStep 7: Put bananas into blender\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients"
    },
    {
        "generated_text": "Cut banana\nStep 7: Put bananas into blender\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingredients\nStep 16: Mix ingredients\nStep 17: Mix ingredients\nStep 18: Mix ingredients\nStep 19"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Pour milk\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Pour milk\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep "
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Pour milk\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 4: Peel banana\nStep 5: Pour milk\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Pour milk\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 1"
    },
    {
        "generated_text": "Cut banana\nStep 5: Peel banana\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients"
    },
    {
        "generated_text": "Cut banana\nStep 5: Peel banana\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingred"
    },
    {
        "generated_text": "Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingred"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep "
    },
    {
        "generated_text": "Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingred"
    },
    {
        "generated_text": "Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingredients\nStep 16: Mix ing"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingredients\nStep 16: Mix ing"
    },
    {
        "generated_text": "Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingredients\nStep 16: Mix ingredients\nStep 17: Mix"
    },
    {
        "generated_text": "Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingredients\nStep 16: Mix ingredients\nStep 17: Mix ingredients\nStep 18: Mix ingredients\nStep 19"
    },
    {
        "generated_text": "Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingredients\nStep 16: Mix ingredients\nStep 17: Mix ingredients\nStep 18: Mix ingredients\nStep 19"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep "
    },
    {
        "generated_text": "Put bananas into blender\nStep 3: Mix ingredients\nStep 4: Peel banana\nStep 5: Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 4: Peel banana\nStep 5: Pour milk\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep "
    },
    {
        "generated_text": "Mix ingredients\nStep 5: Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingredients\nStep 16: Mix ing"
    },
    {
        "generated_text": "Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingredients\nStep 16: Mix ing"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep "
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep "
    },
    {
        "generated_text": "Peel banana\nStep 3: Put bananas into blender\nStep 4: Mix ingredients\nStep 5: Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Peel banana\nStep 12: Cut banana\nStep 13: Peel banana\nStep 14: Cut banana\nStep 15: Peel banana\nStep 16: Cut banana\nStep 17: Peel banana\nStep 18: Cut banana\nStep 19: Peel banana\nStep 20: Cut banana\nStep 21"
    },
    {
        "generated_text": "Peel banana\nStep 12: Cut banana\nStep 13: Peel banana\nStep 14: Cut banana\nStep 15: Peel banana\nStep 16: Cut banana\nStep 17: Peel banana\nStep 18: Cut banana\nStep 19: Peel banana\nStep 20: Cut banana\nStep 21"
    },
    {
        "generated_text": "Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingredients\nStep 16: Mix ingredients\nStep 17: Mix ingredients\nStep 18: Mix ingredients\nStep 19: Mix ingredients\nStep 20: Mix ingredients\nStep 21: Mix ingredients\nStep 22"
    },
    {
        "generated_text": "Peel banana\nStep 15: Cut banana\nStep 16: Peel banana\nStep 17: Cut banana\nStep 18: Peel banana\nStep 19: Cut banana\nStep 20: Peel banana\nStep 21: Cut banana\nStep 22: Peel banana\nStep 23: Cut banana\nStep 24"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingred"
    },
    {
        "generated_text": "Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingredients\nStep 16: Mix ingredients\nStep 17: Mix ingredients\nStep 18: Mix ingredients\nStep 19: Mix ingredients\nStep 20"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 4: Pour milk\nStep 5: Mix ingredients\nStep 6: Put bananas into blender\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\n"
    },
    {
        "generated_text": "Mix ingredients\nStep 4: Pour milk\nStep 5: Mix ingredients\nStep 6: Put bananas into blender\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\n"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 4: Pour milk\nStep 5: Mix ingredients\nStep 6: Peel banana\nStep 7: Put bananas into blender\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 4: Pour milk\nStep 5: Mix ingredients\nStep 6: Peel banana\nStep 7: Put bananas into blender\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Peel banana\nStep 3: Put bananas into blender\nStep 4: Mix ingredients\nStep 5: Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients"
    },
    {
        "generated_text": "Peel banana\nStep 3: Put bananas into blender\nStep 4: Mix ingredients\nStep 5: Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 4: Peel banana\nStep 5: Cut banana\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\n"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingred"
    },
    {
        "generated_text": "Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingred"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Peel banana\nStep 7: Cut banana\nStep 8: Peel banana\nStep 9: Cut banana\nStep 10: Peel banana\nStep 11: Cut banana\nStep 12: Peel banana\nStep 13: Cut banana\nStep 14: Peel banana\nStep 15: Cut banana\nStep 16: Peel"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingred"
    },
    {
        "generated_text": "Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingred"
    },
    {
        "generated_text": "Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingred"
    },
    {
        "generated_text": "Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingred"
    },
    {
        "generated_text": "Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingred"
    },
    {
        "generated_text": "Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingred"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Peel banana\nStep 3: Put bananas into blender\nStep 4: Mix ingredients\nStep 5: Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 4: Peel banana\nStep 5: Pour milk\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 4: Pour milk\nStep 5: Mix ingredients\nStep 6: Peel banana\nStep 7: Put bananas into blender\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\n"
    },
    {
        "generated_text": "Mix ingredients\nStep 5: Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 5: Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingred"
    },
    {
        "generated_text": "Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingredients\nStep 16: Mix ingredients\nStep 17: Mix"
    },
    {
        "generated_text": "Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingredients\nStep 16: Mix ingredients\nStep 17: Mix ingredients\nStep 18: Mix ingredients\nStep 19"
    },
    {
        "generated_text": "Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients\nStep 15: Mix ingredients\nStep 16: Mix ingredients\nStep 17: Mix ingredients\nStep 18: Mix ingredients\nStep 19: Mix ingredients\nStep 20"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 11: Put bananas into blender\nStep 12: Mix ingredients\nStep 13: Put bananas into blender\nStep 14: Mix ingredients\nStep 15: Put bananas into blender\nStep 16: Mix ingredients\nStep 17: Put bananas into blender\nStep 18: Mix ingredients\nStep 19: Put"
    },
    {
        "generated_text": "Mix ingredients\nStep 11: Put bananas into blender\nStep 12: Mix ingredients\nStep 13: Put bananas into blender\nStep 14: Mix ingredients\nStep 15: Put bananas into blender\nStep 16: Mix ingredients\nStep 17: Put bananas into blender\nStep 18: Mix ingredients\nStep 19: Put"
    },
    {
        "generated_text": "Mix ingredients\nStep 11: Put bananas into blender\nStep 12: Mix ingredients\nStep 13: Put bananas into blender\nStep 14: Mix ingredients\nStep 15: Put bananas into blender\nStep 16: Mix ingredients\nStep 17: Put bananas into blender\nStep 18: Mix ingredients\nStep 19: Put"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Cut banana\nStep 4: Peel banana\nStep 5: Pour milk\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 5: Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\nStep 14: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Peel banana\nStep 3: Put bananas into blender\nStep 4: Mix ingredients\nStep 5: Mix ingredients\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 4: Peel banana\nStep 5: Cut banana\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep 12: Mix ingredients\nStep 13: Mix ingredients\n"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Mix ingredients\nStep 4: Peel banana\nStep 5: Pour milk\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Pour milk\nStep 2: Mix ingredients\nStep 3: Cut banana\nStep 4: Peel banana\nStep 5: Put bananas into blender\nStep 6: Mix ingredients\nStep 7: Mix ingredients\nStep 8: Mix ingredients\nStep 9: Mix ingredients\nStep 10: Mix ingredients\nStep 11: Mix ingredients\nStep "
    },
    {
        "generated_text": "Mix ingredients\nStep 4: Peel banana\nStep 5: Cut banana\nStep 6: Pour milk\nStep 7: Mix ingredients"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13: Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16"
    },
    {
        "generated_text": "Add rice\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13: Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Add rice\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Add rice\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13: Stir mixture\nStep 14: Add kimchi\nStep 15: Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture\nStep 18: Add kimchi\nStep 19: Stir mixture\nStep "
    },
    {
        "generated_text": "Add kimchi\nStep 15: Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture\nStep 18: Add kimchi\nStep 19: Stir mixture\nStep 20: Add kimchi\nStep 21: Stir mixture\nStep 22: Add kimchi\nStep 22: Add kimchi\nStep 23: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add rice\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Add kimchi\nStep 6: Stir mixture\nStep 7: Add rice\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Add kimchi\nStep 6: Stir mixture\nStep 7: Add rice\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 8: Stir mixture\nStep 9: Add egg\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add soy sauce\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Serve"
    },
    {
        "generated_text": "Flip pancake\nStep 9: Flip pancake\nStep 10: Flip pancake\nStep 11: Flip pancake\nStep 12: Flip pancake\nStep 13: Flip pancake\nStep 14: Flip pancake\nStep 15: Flip pancake\nStep 16: Flip pancake\nStep 17: F"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Flip pancake\nStep 11: Add rice\nStep 12: Stir mixture\nStep 13: Flip pancake\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16: Flip pancake\nStep 17: Add rice\nStep 18: Stir mixture\nStep 19: Flip pancake\n"
    },
    {
        "generated_text": "Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add rice\nStep 21: Stir mixture\nStep 22: Add rice\nStep 22: Stir mixture\nStep 23: Add rice\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Add rice\nStep 7: Stir mixture\nStep 8: Add kimchi\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Add ham\nStep 12: Stir mixture\nStep 13: Add green onion\nStep 14: Stir mixture\nStep 15: Add sesame oil\nStep 16: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 7: Stir mixture\nStep 8: Add kimchi\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Add ham\nStep 12: Stir mixture\nStep 13: Add sesame oil\nStep 14: Stir mixture\nStep 15: Add sesame oil\nStep 16: Stir mixture\nStep 17: Add ses"
    },
    {
        "generated_text": "Add rice\nStep 7: Stir mixture\nStep 8: Add kimchi\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Add ham\nStep 12: Stir mixture\nStep 13: Add sesame oil\nStep 14: Stir mixture\nStep 15: Add sesame oil\nStep 16: Stir mixture\nStep 17: Add ses"
    },
    {
        "generated_text": "Add kimchi\nStep 15: Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add kimchi\nStep 21: Stir mixture\nStep 22: Add kimchi\nStep 22: Add rice\nStep 23: Stir mixture\nStep 2"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Add rice\nStep 6: Stir mixture\nStep 7: Add kimchi\nStep 8: Stir mixture\nStep 9: Add egg\nStep 10: Stir mixture\nStep 11: Add sesame oil\nStep 12: Stir mixture\nStep 13: Add sesame seeds\nStep 14: Stir mixture\nStep 15: Serve"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Add rice\nStep 6: Stir mixture\nStep 7: Add kimchi\nStep 8: Stir mixture\nStep 9: Add egg\nStep 10: Stir mixture\nStep 11: Add sesame oil\nStep 12: Stir mixture\nStep 13: Add sesame seeds\nStep 14: Stir mixture\nStep 15: Serve"
    },
    {
        "generated_text": "Add rice\nStep 6: Stir mixture\nStep 7: Add kimchi\nStep 8: Stir mixture\nStep 9: Add egg\nStep 10: Stir mixture\nStep 11: Add sesame oil\nStep 12: Stir mixture\nStep 13: Add sesame seeds\nStep 14: Stir mixture\nStep 15: Serve"
    },
    {
        "generated_text": "Stir mixture\nStep 7: Add rice\nStep 8: Stir mixture\nStep 9: Add egg\nStep 10: Stir mixture\nStep 11: Add sesame oil\nStep 12: Stir mixture\nStep 13: Serve"
    },
    {
        "generated_text": "Add rice\nStep 8: Stir mixture\nStep 9: Add egg\nStep 10: Stir mixture\nStep 11: Add sesame oil\nStep 12: Stir mixture\nStep 13: Add sesame seeds\nStep 14: Stir mixture\nStep 15: Serve"
    },
    {
        "generated_text": "Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture\nStep 11: Add egg\nStep 12: Stir mixture\nStep 13: Add sesame oil\nStep 14: Stir mixture\nStep 15: Add sesame oil\nStep 16: Stir mixture\nStep 17: Add sesame oil\nStep 18: Stir mixture\nStep 19:"
    },
    {
        "generated_text": "Add rice\nStep 12: Stir mixture\nStep 13: Add egg\nStep 14: Stir mixture\nStep 15: Add sesame oil\nStep 16: Stir mixture\nStep 17: Add sesame oil\nStep 18: Stir mixture\nStep 19: Add sesame oil\nStep 20: Stir mixture\nStep 21: Add sesame oil\nStep 2"
    },
    {
        "generated_text": "Stir mixture\nStep 13: Add sesame oil\nStep 14: Stir mixture\nStep 15: Add sesame oil\nStep 16: Stir mixture\nStep 17: Add sesame oil\nStep 18: Stir mixture\nStep 19: Add sesame oil\nStep 20: Stir mixture\nStep 21: Add sesame oil\nStep 22: Stir mixture\n"
    },
    {
        "generated_text": "Add sesame oil\nStep 14: Stir mixture\nStep 15: Add sesame oil\nStep 16: Stir mixture\nStep 17: Add sesame oil\nStep 18: Stir mixture\nStep 19: Add sesame oil\nStep 20: Stir mixture\nStep 21: Add sesame oil\nStep 22: Stir mixture\nStep 23: Add sesame oil"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add sesame oil\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 8: Add rice\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Add kimchi\nStep 12: Stir mixture\nStep 13: Add rice\nStep 14: Stir mixture\nStep 15: Add kimchi\nStep 16: Stir mixture\nStep 17: Add rice\nStep 18: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Stir mixture\nStep 11: Add kimchi\nStep 12: Stir mixture\nStep 13: Add rice\nStep 14: Stir mixture\nStep 15: Add kimchi\nStep 16: Stir mixture\nStep 17: Add rice\nStep 18: Stir mixture\nStep 19: Add kimchi\nStep 20"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Stir mixture\nStep 11: Add kimchi\nStep 12: Stir mixture\nStep 13: Add rice\nStep 14: Stir mixture\nStep 15: Add kimchi\nStep 16: Stir mixture\nStep 17: Add rice\nStep 18: Stir mixture\nStep 19: Add kimchi\nStep 20"
    },
    {
        "generated_text": "Stir mixture\nStep 11: Add kimchi\nStep 12: Stir mixture\nStep 13: Add rice\nStep 14: Stir mixture\nStep 15: Add kimchi\nStep 16: Stir mixture\nStep 17: Add rice\nStep 18: Stir mixture\nStep 19: Add kimchi\nStep 20: Stir mixture\nStep 21"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Pour sesame oil\nStep 5: Stir mixture\nStep 6: Add rice\nStep 7: Stir mixture\nStep 8: Add kimchi\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Add ham\nStep 12: Stir mixture\nStep 13: Stir mixture\nStep 14: Add egg\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Pour sesame oil\nStep 5: Stir mixture\nStep 6: Add rice\nStep 7: Stir mixture\nStep 8: Add kimchi\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Add ham\nStep 12: Stir mixture\nStep 13: Stir mixture\nStep 14: Add egg\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Pour sesame oil\nStep 5: Stir mixture\nStep 6: Add rice\nStep 7: Stir mixture\nStep 8: Add kimchi\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Add ham\nStep 12: Stir mixture\nStep 13: Stir mixture\nStep 14: Add egg\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Stir mixture\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Stir mixture\nStep 17: Stir mixture\nStep 18: Stir mixture\n"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 7: Add rice\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Stir mixture\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Stir mixture\nStep 17: Stir mixture\nStep 18: Stir mixture\nStep 19: Stir mixture\nStep 20: St"
    },
    {
        "generated_text": "Stir mixture\nStep 11: Stir mixture\nStep 12: Stir mixture\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Stir mixture\nStep 17: Stir mixture\nStep 18: Stir mixture\nStep 19: Stir mixture\nStep 20: Stir mixture\nStep 21:"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add rice\nStep 4: Stir mixture\nStep 5: Add ham\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add sesame oil\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Add ham\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add sesame oil\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Add ham\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add sesame oil\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 7: Stir mixture\nStep 8: Add kimchi\nStep 9: Stir mixture\nStep 10: Add rice\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13: Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 7: Stir mixture\nStep 8: Add kimchi\nStep 9: Stir mixture\nStep 10: Add rice\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13: Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Add rice\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Stir mixture\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15"
    },
    {
        "generated_text": "Stir mixture\nStep 8: Add rice\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Add kimchi\nStep 12: Stir mixture\nStep 13: Add rice\nStep 14: Stir mixture\nStep 15: Add kimchi\nStep 16: Stir mixture\nStep 17: Add rice\nStep 18: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 12: Add kimchi\nStep 13: Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add kimchi\nStep 21: Stir mixture\nStep 22"
    },
    {
        "generated_text": "Stir mixture\nStep 21: Add rice\nStep 22: Add kimchi\nStep 23: Add rice\nStep 24: Add kimchi\nStep 25: Add rice\nStep 26: Add kimchi\nStep 27: Add rice\nStep 28: Add kimchi\nStep 29: Add rice\nStep 30: Add kimchi\nStep 31:"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 7: Add rice\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Add sesame oil\nStep 12: Stir mixture\nStep 13: Serve"
    },
    {
        "generated_text": "Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add rice\nStep 13: Stir mixture\nStep 14: Add kimchi\nStep 15: Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture\nStep 18: Add kimchi\nStep 19: Stir"
    },
    {
        "generated_text": "Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add rice\nStep 13: Stir mixture\nStep 14: Add kimchi\nStep 15: Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture\nStep 18: Add kimchi\nStep 19: Stir"
    },
    {
        "generated_text": "Add rice\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add rice\nStep 13: Stir mixture\nStep 14: Add kimchi\nStep 15: Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture\nStep 18: Add kimchi\nStep 19: Stir mixture\nStep 20: Add"
    },
    {
        "generated_text": "Stir mixture\nStep 11: Stir mixture\nStep 12: Add rice\nStep 13: Stir mixture\nStep 14: Add kimchi\nStep 15: Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture\nStep 18: Add kimchi\nStep 19: Stir mixture\nStep 20: Add rice\nStep 21: St"
    },
    {
        "generated_text": "Stir mixture\nStep 15: Add kimchi\nStep 16: Stir mixture\nStep 17: Add rice\nStep 18: Stir mixture\nStep 19: Add kimchi\nStep 20: Stir mixture\nStep 21: Add rice\nStep 22: Stir mixture\nStep 23: Add kimchi\nStep 24: Stir mixture\nStep 25"
    },
    {
        "generated_text": "Stir mixture\nStep 15: Add kimchi\nStep 16: Stir mixture\nStep 17: Add rice\nStep 18: Stir mixture\nStep 19: Add kimchi\nStep 20: Stir mixture\nStep 21: Add rice\nStep 22: Stir mixture\nStep 23: Add kimchi\nStep 24: Stir mixture\nStep 25"
    },
    {
        "generated_text": "Add kimchi\nStep 16: Stir mixture\nStep 17: Add rice\nStep 18: Stir mixture\nStep 19: Add kimchi\nStep 20: Stir mixture\nStep 21: Add rice\nStep 22: Stir mixture\nStep 22: Add kimchi\nStep 23: Stir mixture\nStep 24: Add rice\nStep 25:"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13:"
    },
    {
        "generated_text": "Add rice\nStep 4: Stir mixture\nStep 5: Add kimchi\nStep 6: Stir mixture\nStep 7: Add sesame oil\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 7: Add rice\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 8: Add rice\nStep 9: Stir mixture\nStep 10: Add onion\nStep 11: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 9: Stir mixture\nStep 10: Add onion\nStep 11: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Add onion\nStep 11: Stir mixture\nStep 12: Add rice\nStep 13: Stir mixture\nStep 14: Add onion\nStep 15: Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture\nStep 18: Add onion\nStep 19: Stir mixture\nStep 20: Add rice"
    },
    {
        "generated_text": "Add onion\nStep 13: Stir mixture\nStep 14: Add onion\nStep 15: Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add onion\nStep 21: Stir mixture\nStep 22: Add onion\nStep 22: Add rice"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Stir mixture\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Stir mixture\nStep"
    },
    {
        "generated_text": "Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Stir mixture\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Stir mixture\nStep 17: Stir mixture\nStep 18: Stir mixture\nStep 19: Stir"
    },
    {
        "generated_text": "Add rice\nStep 14: Stir mixture\nStep 15: Add rice\nStep 16: Stir mixture\nStep 17: Add rice\nStep 18: Stir mixture\nStep 19: Add rice\nStep 20: Stir mixture\nStep 21: Add rice\nStep 22: Stir mixture\nStep 23: Add rice\nStep 24: Stir mixture\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 5: Stir mixture\nStep 6: Add kimchi\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Add rice\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 6: Add kimchi\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Add rice\nStep 16: Stir mixture\n"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add kimchi\nStep 5: Add onion\nStep 6: Add rice\nStep 7: Add kimchi\nStep 8: Add onion\nStep 9: Add rice\nStep 10: Add kimchi\nStep 11: Add onion\nStep 12: Add rice\nStep 13: Add kimchi\nStep 14: Add onion\nStep 15: Add rice\nStep"
    },
    {
        "generated_text": "Add kimchi\nStep 6: Stir mixture\nStep 7: Add ham\nStep 8: Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture\nStep 11: Add onion\nStep 12: Stir mixture\nStep 13: Add onion\nStep 14: Stir mixture\nStep 15: Add kimchi\nStep 16: Stir mixture\n"
    },
    {
        "generated_text": "Stir mixture\nStep 7: Add kimchi\nStep 8: Stir mixture\nStep 9: Add onion\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add rice\nStep 4: Stir mixture\nStep 5: Add kimchi\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Add sesame oil\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add rice\nStep 4: Stir mixture\nStep 5: Add kimchi\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Add sesame oil\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 4: Stir mixture\nStep 5: Add kimchi\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Add sesame oil\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add kimchi\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Add sesame oil\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Add rice\nStep 5: Stir mixture\nStep 6: Add kimchi\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13: Stir mixture\nStep 14: Add rice\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Add rice\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Add rice\nStep 12: Stir mixture\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Stir mixture\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add rice\nStep 4: Stir mixture\nStep 5: Add kimchi\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Stir mixture\nStep 13: Serve"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Add rice\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add sesame oil\nStep 13: Stir mixture\nStep 14: Add kimchi\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Add sesame oil\nStep 12: Stir mixture\nStep 13: Add kimchi\nStep 14: Stir mixture\nStep 15: Add rice\nStep 16: Stir mixture\n"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Add sesame oil\nStep 12: Stir mixture\nStep 13: Add kimchi\nStep 14: Stir mixture\nStep 15: Add rice\nStep 16: Stir mixture\n"
    },
    {
        "generated_text": "Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add sesame oil\nStep 13: Stir mixture\nStep 14: Add kimchi\nStep 15: Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture"
    },
    {
        "generated_text": "Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add sesame oil\nStep 13: Stir mixture\nStep 14: Add kimchi\nStep 15: Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture"
    },
    {
        "generated_text": "Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add sesame oil\nStep 13: Stir mixture\nStep 14: Add kimchi\nStep 15: Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add rice\nStep 4: Stir mixture\nStep 5: Add ham\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add sesame oil\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 4: Stir mixture\nStep 5: Add ham\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add sesame oil\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 7: Add rice\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 7: Add rice\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 15: Add rice\nStep 16: Stir mixture\nStep 17: Add rice\nStep 18: Stir mixture\nStep 19: Add rice\nStep 20: Stir mixture\nStep 21: Add rice\nStep 22: Stir mixture\nStep 23: Add rice\nStep 24: Stir mixture\nStep 25: Add rice\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add rice\nStep 21: Stir mixture\nStep 22: Add rice\nStep 22: Stir mixture\nStep 23: Add rice\nStep 24: Stir mixture\nStep 25: Add rice\nStep "
    },
    {
        "generated_text": "Add rice\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add rice\nStep 21: Stir mixture\nStep 22: Add kimchi\nStep 23: Add rice\nStep 24: Stir mixture\nStep 25: Add rice\nStep 26: Stir mixture\nStep 27: Add rice\nStep"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add kimchi\nStep 4: Stir mixture\nStep 5: Add rice\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Add rice\nStep 6: Stir mixture\nStep 7: Add kimchi\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 12: Add rice\nStep 13: Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add rice\nStep 21: Stir mixture\nStep 22: Add rice\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 12: Add rice\nStep 13: Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add rice\nStep 21: Stir mixture\nStep 22: Add rice\nStep "
    },
    {
        "generated_text": "Add kimchi\nStep 13: Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add kimchi\nStep 21: Stir mixture\nStep 22: Add rice\nStep 23:"
    },
    {
        "generated_text": "Add rice\nStep 13: Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add rice\nStep 21: Stir mixture\nStep 22: Add rice\nStep 23: Stir mixture\nStep "
    },
    {
        "generated_text": "Add rice\nStep 13: Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16: Add rice\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add rice\nStep 21: Stir mixture\nStep 22: Add rice\nStep 23: Stir mixture\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add kimchi\nStep 21: Stir mixture\nStep 22: Add rice\nStep 22: Stir mixture\nStep 23: Add"
    },
    {
        "generated_text": "Add rice\nStep 15: Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add kimchi\nStep 21: Stir mixture\nStep 22: Add rice\nStep 23: Stir mixture\nStep 24: Add kimchi\nStep 25:"
    },
    {
        "generated_text": "Add rice\nStep 15: Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add kimchi\nStep 21: Stir mixture\nStep 22: Add rice\nStep 23: Stir mixture\nStep 24: Add kimchi\nStep 25:"
    },
    {
        "generated_text": "Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add kimchi\nStep 21: Stir mixture\nStep 22: Add rice\nStep 23: Stir mixture\nStep 24: Add kimchi\nStep 25: Stir mixture\nStep 26"
    },
    {
        "generated_text": "Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture\nStep 18: Add rice\nStep 19: Stir mixture\nStep 20: Add kimchi\nStep 21: Stir mixture\nStep 22: Add rice\nStep 23: Stir mixture\nStep 24: Add kimchi\nStep 25: Stir mixture\nStep 26"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Add rice\nStep 5: Stir mixture\nStep 6: Add kimchi\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 5: Stir mixture\nStep 6: Add kimchi\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Add kimchi\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add rice\nStep 4: Stir mixture\nStep 5: Add ham\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add sesame oil\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 4: Stir mixture\nStep 5: Add ham\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add sesame oil\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Add rice\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Add rice\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13: Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture\nStep 18: Add rice\n"
    },
    {
        "generated_text": "Add rice\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Add rice\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13: Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture\nStep 18: Add rice\n"
    },
    {
        "generated_text": "Add rice\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Add rice\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13: Stir mixture\nStep 14: Add rice\nStep 15: Stir mixture\nStep 16: Add kimchi\nStep 17: Stir mixture\nStep 18: Add rice\n"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add rice\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add kimchi\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add rice\nStep 4: Stir mixture\nStep 5: Add kimchi\nStep 6: Stir mixture\nStep 7: Add ham\nStep 8: Stir mixture\nStep 9: Add sesame oil\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 4: Stir mixture\nStep 5: Add kimchi\nStep 6: Stir mixture\nStep 7: Add ham\nStep 8: Stir mixture\nStep 9: Add sesame oil\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Add rice\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture\nStep 11: Add sesame oil\nStep 12: Stir mixture\nStep 13: Add sesame oil\nStep 14: Stir mixture\nStep 15: Add sesame oil\n"
    },
    {
        "generated_text": "Add rice\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture\nStep 11: Add sesame oil\nStep 12: Stir mixture\nStep 13: Add sesame oil\nStep 14: Stir mixture\nStep 15: Add sesame oil\nStep 16: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add onion\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add onion\nStep 12: Stir mixture\nStep 13: Add rice\nStep 14: Stir mixture\nStep 15: Add rice\nStep 16: Stir mixture\nStep 17: Add kimchi\nStep 18: Stir mixture\nStep 19: Add rice\nStep 20: Stir mixture\nStep 21: Add rice\nStep 22: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add rice\nStep 4: Stir mixture\nStep 5: Add ham\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add sesame oil\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Add ham\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add sesame oil\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Add ham\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add sesame oil\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 2: Add rice\nStep 3: Stir mixture\nStep 4: Add kimchi\nStep 5: Stir mixture\nStep 6: Add ham\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add rice\nStep 4: Stir mixture\nStep 5: Add kimchi\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Add rice\nStep 5: Stir mixture\nStep 6: Add kimchi\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add soy sauce\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep"
    },
    {
        "generated_text": "Add rice\nStep 5: Add ham\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Add soy sauce\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Stir mixture\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep"
    },
    {
        "generated_text": "Add rice\nStep 6: Stir mixture\nStep 7: Add ham\nStep 8: Stir mixture\nStep 9: Add soy sauce\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Add rice\nStep 6: Stir mixture\nStep 7: Add ham\nStep 8: Stir mixture\nStep 9: Add soy sauce\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add sesame oil\nStep 13: Stir mixture\nStep 14: Add sesame oil\nStep 15: Stir mixture\nStep 16: Add sesame oil\nStep 17: Stir mixture\nStep 18: Add sesame oil\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 9: Add ham\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Add sesame oil\nStep 13: Stir mixture\nStep 14: Add sesame oil\nStep 15: Stir mixture\nStep 16: Add sesame oil\nStep 17: Stir mixture\nStep 18: Add sesame oil\nStep 1"
    },
    {
        "generated_text": "Serve"
    },
    {
        "generated_text": "Serve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 4: Paint shelve\nStep 5: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 8: Assemble shelve\nStep 9: Cut shelve\nStep 10: Assemble shelve\nStep 11: Cut shelve\nStep 12: Assemble shelve\nStep 13: Cut shelve\nStep 14: Assemble shelve\nStep 15: Cut shelve\nStep 16: Assemble shelve\nStep 17: C"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 9: Cut shelve\nStep 10: Assemble shelve\nStep 11: Cut shelve\nStep 12: Assemble shelve\nStep 13: Cut shelve\nStep 14: Assemble shelve\nStep 15: Cut shelve\nStep 16: Assemble shelve\nStep 17: Cut shelve\nStep 18:"
    },
    {
        "generated_text": "Cut shelve\nStep 10: Assemble shelve\nStep 11: Cut shelve\nStep 12: Assemble shelve\nStep 13: Cut shelve\nStep 14: Assemble shelve\nStep 15: Cut shelve\nStep 16: Assemble shelve\nStep 17: Cut shelve\nStep 18: Assemble shelve\nStep 19"
    },
    {
        "generated_text": "Assemble shelve\nStep 11: Cut shelve\nStep 12: Assemble shelve\nStep 13: Cut shelve\nStep 14: Assemble shelve\nStep 15: Cut shelve\nStep 16: Assemble shelve\nStep 17: Cut shelve\nStep 18: Assemble shelve\nStep 19: Cut shelve\nStep 20"
    },
    {
        "generated_text": "Cut shelve\nStep 12: Assemble shelve\nStep 13: Cut shelve\nStep 14: Assemble shelve\nStep 15: Cut shelve\nStep 16: Assemble shelve\nStep 17: Cut shelve\nStep 18: Assemble shelve\nStep 19: Cut shelve\nStep 20: Assemble shelve\nStep 21"
    },
    {
        "generated_text": "Assemble shelve\nStep 13: Cut shelve\nStep 14: Assemble shelve\nStep 15: Cut shelve\nStep 16: Assemble shelve\nStep 17: Cut shelve\nStep 18: Assemble shelve\nStep 19: Cut shelve\nStep 20: Assemble shelve\nStep 21: Cut shelve\nStep 22"
    },
    {
        "generated_text": "Cut shelve\nStep 14: Assemble shelve\nStep 15: Cut shelve\nStep 16: Assemble shelve\nStep 17: Cut shelve\nStep 18: Assemble shelve\nStep 19: Cut shelve\nStep 20: Assemble shelve\nStep 21: Cut shelve\nStep 22: Assemble shelve\nStep 23"
    },
    {
        "generated_text": "Cut shelve\nStep 20: Assemble shelve\nStep 21: Cut shelve\nStep 22: Assemble shelve\nStep 23: Cut shelve\nStep 24: Assemble shelve\nStep 25: Cut shelve\nStep 26: Assemble shelve\nStep 27: Cut shelve\nStep 28: Assemble shelve\nStep 29"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 12: Paint shelve\nStep 13: Assemble shelve\nStep 14: Paint shelve\nStep 15: Assemble shelve\nStep 16: Paint shelve\nStep 17: Assemble shelve\nStep 18: Paint shelve\nStep 19: Assemble shelve\nStep 20: Paint shelve\nStep 21"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 3: Paint shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Attach shelve\nStep 6: Attach shelve\nStep 7: Attach shelve\nStep 8: Attach shelve\nStep 9: Attach shelve\nStep 10: Attach shelve\nStep 11: Attach shelve\nStep 12: Attach shelve\nStep 13: Attach shelve\nStep 14: Attach shelve\nStep 15: Attach sh"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 4: Paint shelve\nStep 5: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Paint shelve\nStep 8: Attach shelve"
    },
    {
        "generated_text": "Paint shelve\nStep 8: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Paint shelve\nStep 5: Attach shelve"
    },
    {
        "generated_text": "Paint shelve\nStep 7: Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Paint shelve\nStep 3: Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 14: Paint shelve\nStep 15: Assemble shelve\nStep 16: Paint shelve\nStep 17: Assemble shelve\nStep 18: Paint shelve\nStep 19: Assemble shelve\nStep 20: Paint shelve\nStep 21: Assemble shelve\nStep 22: Paint shelve\nStep 23"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Assemble shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 14: Sand shelve\nStep 15: Paint shelve\nStep 16: Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 14: Sand shelve\nStep 15: Paint shelve\nStep 16: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 15: Paint shelve\nStep 16: Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 16: Cut shelve\nStep 17: Assemble shelve\nStep 18: Cut shelve\nStep 19: Assemble shelve\nStep 20: Cut shelve\nStep 21: Assemble shelve\nStep 22: Cut shelve\nStep 23: Assemble shelve\nStep 24: Cut shelve\nStep 25"
    },
    {
        "generated_text": "Sand shelve\nStep 18: Cut shelve\nStep 19: Assemble shelve\nStep 20: Cut shelve\nStep 21: Assemble shelve\nStep 22: Cut shelve\nStep 23: Assemble shelve\nStep 24: Cut shelve\nStep 25: Assemble shelve\nStep 26: Cut shelve\nStep 27:"
    },
    {
        "generated_text": "Cut shelve\nStep 20: Assemble shelve\nStep 21: Cut shelve\nStep 22: Assemble shelve\nStep 23: Cut shelve\nStep 24: Assemble shelve\nStep 25: Cut shelve\nStep 26: Assemble shelve\nStep 27: Cut shelve\nStep 28: Assemble shelve\nStep 29"
    },
    {
        "generated_text": "Cut shelve\nStep 21: Assemble shelve\nStep 22: Cut shelve\nStep 23: Assemble shelve\nStep 24: Cut shelve\nStep 25: Assemble shelve\nStep 26: Cut shelve\nStep 27: Assemble shelve\nStep 28: Cut shelve\nStep 29: Assemble shelve\nStep 30"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 33: Paint shelve\nStep 34: Sand shelve\nStep 35: Paint shelve\nStep 36: Sand shelve\nStep 37: Paint shelve\nStep 38: Sand shelve\nStep 39: Paint shelve\nStep 40: Sand shelve\nStep 41: Paint shelve\nStep 42: Sand shelve\n"
    },
    {
        "generated_text": "Sand shelve\nStep 33: Paint shelve\nStep 34: Sand shelve\nStep 35: Paint shelve\nStep 36: Sand shelve\nStep 37: Paint shelve\nStep 38: Sand shelve\nStep 39: Paint shelve\nStep 40: Sand shelve\nStep 41: Paint shelve\nStep 42: Sand shelve\n"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 9: Assemble shelve\nStep 10: Sand shelve\nStep 11: Assemble shelve\nStep 12: Sand shelve\nStep 13: Assemble shelve\nStep 14: Sand shelve\nStep 15: Assemble shelve\nStep 16: Sand shelve\nStep 17: Assemble shelve\nStep 18: Sand shelve\nStep"
    },
    {
        "generated_text": "Sand shelve\nStep 11: Assemble shelve\nStep 12: Sand shelve\nStep 13: Assemble shelve\nStep 14: Sand shelve\nStep 15: Assemble shelve\nStep 16: Sand shelve\nStep 17: Assemble shelve\nStep 18: Sand shelve\nStep 19: Assemble shelve\nStep 20: Sand shelve\n"
    },
    {
        "generated_text": "Sand shelve\nStep 13: Assemble shelve\nStep 14: Sand shelve\nStep 15: Assemble shelve\nStep 16: Sand shelve\nStep 17: Assemble shelve\nStep 18: Sand shelve\nStep 19: Assemble shelve\nStep 20: Sand shelve\nStep 21: Assemble shelve\nStep 22: Sand shelve\n"
    },
    {
        "generated_text": "Assemble shelve\nStep 17: Sand shelve\nStep 18: Assemble shelve\nStep 19: Sand shelve\nStep 20: Assemble shelve\nStep 21: Sand shelve\nStep 22: Assemble shelve\nStep 23: Sand shelve\nStep 24: Assemble shelve\nStep 25: Sand shelve\nStep 26: Assemble shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 8: Cut shelve\nStep 9: Assemble shelve\nStep 10: Cut shelve\nStep 11: Assemble shelve\nStep 12: Cut shelve\nStep 13: Assemble shelve\nStep 14: Cut shelve\nStep 15: Assemble shelve\nStep 16: Cut shelve\nStep 17: Ass"
    },
    {
        "generated_text": "Assemble shelve\nStep 8: Cut shelve\nStep 9: Assemble shelve\nStep 10: Cut shelve\nStep 11: Assemble shelve\nStep 12: Cut shelve\nStep 13: Assemble shelve\nStep 14: Cut shelve\nStep 15: Assemble shelve\nStep 16: Cut shelve\nStep 17: Ass"
    },
    {
        "generated_text": "Assemble shelve\nStep 12: Assemble shelve\nStep 13: Assemble shelve\nStep 14: Assemble shelve\nStep 15: Assemble shelve\nStep 16: Assemble shelve\nStep 17: Assemble shelve\nStep 18: Assemble shelve\nStep 19: Assemble shelve\nStep 20: Assemble shelve\nStep 21"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 7: Paint shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 12: Attach shelve\nStep 13: Assemble shelve\nStep 14: Attach shelve\nStep 15: Assemble shelve\nStep 16: Attach shelve\nStep 17: Assemble shelve\nStep 18: Attach shelve\nStep 19: Assemble shelve\nStep 20: Attach shelve\nStep 21"
    },
    {
        "generated_text": "Assemble shelve\nStep 12: Attach shelve\nStep 13: Assemble shelve\nStep 14: Attach shelve\nStep 15: Assemble shelve\nStep 16: Attach shelve\nStep 17: Assemble shelve\nStep 18: Attach shelve\nStep 19: Assemble shelve\nStep 20: Attach shelve\nStep 21"
    },
    {
        "generated_text": "Assemble shelve\nStep 14: Attach shelve\nStep 15: Assemble shelve\nStep 16: Cut shelve\nStep 17: Assemble shelve\nStep 18: Attach shelve\nStep 19: Assemble shelve\nStep 20: Cut shelve\nStep 21: Assemble shelve\nStep 22: Attach shelve\nStep 23"
    },
    {
        "generated_text": "Attach shelve\nStep 15: Assemble shelve\nStep 16: Cut shelve\nStep 17: Assemble shelve\nStep 18: Attach shelve\nStep 19: Assemble shelve\nStep 20: Cut shelve\nStep 21: Assemble shelve\nStep 22: Attach shelve\nStep 23: Assemble shelve\nStep 24"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 4: Paint shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 27: Sand shelve\nStep 28: Cut shelve\nStep 29: Sand shelve\nStep 30: Cut shelve\nStep 31: Sand shelve\nStep 32: Cut shelve\nStep 33: Sand shelve\nStep 34: Cut shelve\nStep 35: Sand shelve\nStep 36: Cut shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 6: Paint shelve\nStep 7: Attach shelve"
    },
    {
        "generated_text": "Paint shelve\nStep 7: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 4: Paint shelve\nStep 5: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 6: Paint shelve\nStep 7: Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 6: Paint shelve\nStep 7: Attach shelve"
    },
    {
        "generated_text": "Paint shelve\nStep 9: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 7: Assemble shelve\nStep 8: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 10: Assemble shelve\nStep 11: Sand shelve\nStep 12: Assemble shelve\nStep 13: Sand shelve\nStep 14: Assemble shelve\nStep 15: Sand shelve\nStep 16: Assemble shelve\nStep 17: Sand shelve\nStep 18: Assemble shelve\nStep 19: Sand shelve\n"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 18: Attach shelve\nStep 19: Sand shelve\nStep 20: Attach shelve\nStep 21: Sand shelve\nStep 22: Attach shelve\nStep 23: Sand shelve\nStep 24: Attach shelve\nStep 25: Sand shelve\nStep 26: Attach shelve\nStep 27: Sand shelve\n"
    },
    {
        "generated_text": "Sand shelve\nStep 20: Paint shelve\nStep 21: Sand shelve\nStep 22: Attach shelve\nStep 23: Sand shelve\nStep 24: Attach shelve\nStep 25: Sand shelve\nStep 26: Attach shelve\nStep 27: Sand shelve\nStep 28: Attach shelve\nStep 29: Sand shelve\n"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Paint shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Paint shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 4: Assemble shelve\nStep 5: Sand shelve\nStep 6: Paint shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 6: Paint shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 6: Paint shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 3: Paint shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve\n\nTask: Build Simple Floating Shelves\nStep 1: Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve\n\nTask: Build Simple Floating Shelves\nStep 1: Cut shelve\n"
    },
    {
        "generated_text": "Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 17: Cut shelve\nStep 18: Assemble shelve\nStep 19: Cut shelve\nStep 20: Assemble shelve\nStep 21: Cut shelve\nStep 22: Assemble shelve\nStep 23: Cut shelve\nStep 24: Assemble shelve\nStep 25: Cut shelve\nStep 26"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 4: Paint shelve\nStep 5: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 6: Cut shelve\nStep 7: Assemble shelve\nStep 8: Cut shelve\nStep 9: Assemble shelve\nStep 10: Cut shelve\nStep 11: Assemble shelve\nStep 12: Cut shelve\nStep 13: Assemble shelve\nStep 14: Cut shelve\nStep 15: Assemble sh"
    },
    {
        "generated_text": "Paint shelve\nStep 9: Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 12: Assemble shelve\nStep 13: Assemble shelve\nStep 14: Assemble shelve\nStep 15: Assemble shelve\nStep 16: Assemble shelve\nStep 17: Assemble shelve\nStep 18: Assemble shelve\nStep 19: Assemble shelve\nStep 20: Assemble shelve\nStep 21"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 4: Paint shelve\nStep 5: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Assemble shelve\nStep 10: Cut shelve\nStep 11: Assemble shelve\nStep 12: Cut shelve\nStep 13: Assemble shelve\nStep 14: Cut shelve\nStep 15: Assemble shelve\nStep 16: Cut shelve\nStep 17: Assemble shelve\nStep 18: Cut shelve\nStep 19"
    },
    {
        "generated_text": "Sand shelve\nStep 14: Cut shelve\nStep 15: Sand shelve\nStep 16: Cut shelve\nStep 17: Sand shelve\nStep 18: Cut shelve\nStep 19: Sand shelve\nStep 20: Cut shelve\nStep 21: Sand shelve\nStep 22: Cut shelve\nStep 23: Sand shelve\n"
    },
    {
        "generated_text": "Sand shelve\nStep 14: Cut shelve\nStep 15: Sand shelve\nStep 16: Cut shelve\nStep 17: Sand shelve\nStep 18: Cut shelve\nStep 19: Sand shelve\nStep 20: Cut shelve\nStep 21: Sand shelve\nStep 22: Cut shelve\nStep 23: Sand shelve\n"
    },
    {
        "generated_text": "Attach shelve\nStep 15: Cut shelve\nStep 16: Assemble shelve\nStep 17: Cut shelve\nStep 18: Assemble shelve\nStep 19: Cut shelve\nStep 20: Assemble shelve\nStep 21: Cut shelve\nStep 22: Assemble shelve\nStep 23: Cut shelve\nStep 24"
    },
    {
        "generated_text": "Assemble shelve\nStep 18: Cut shelve\nStep 19: Assemble shelve\nStep 20: Cut shelve\nStep 21: Assemble shelve\nStep 22: Cut shelve\nStep 23: Assemble shelve\nStep 24: Cut shelve\nStep 25: Assemble shelve\nStep 26: Cut shelve\nStep 27"
    },
    {
        "generated_text": "Assemble shelve\nStep 22: Cut shelve\nStep 23: Assemble shelve\nStep 24: Cut shelve\nStep 25: Assemble shelve\nStep 26: Cut shelve\nStep 27: Assemble shelve\nStep 28: Cut shelve\nStep 29: Assemble shelve\nStep 30: Cut shelve\nStep 31"
    },
    {
        "generated_text": "Cut shelve\nStep 23: Assemble shelve\nStep 24: Cut shelve\nStep 25: Assemble shelve\nStep 26: Cut shelve\nStep 27: Assemble shelve\nStep 28: Cut shelve\nStep 29: Assemble shelve\nStep 30: Cut shelve\nStep 31: Assemble shelve\nStep 32"
    },
    {
        "generated_text": "Cut shelve\nStep 23: Assemble shelve\nStep 24: Cut shelve\nStep 25: Assemble shelve\nStep 26: Cut shelve\nStep 27: Assemble shelve\nStep 28: Cut shelve\nStep 29: Assemble shelve\nStep 30: Cut shelve\nStep 31: Assemble shelve\nStep 32"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 27: Assemble shelve\nStep 28: Cut shelve\nStep 29: Assemble shelve\nStep 30: Cut shelve\nStep 31: Assemble shelve\nStep 32: Cut shelve\nStep 33: Assemble shelve\nStep 34: Cut shelve\nStep 35: Assemble shelve\nStep 36"
    },
    {
        "generated_text": "Assemble shelve\nStep 32: Attach shelve\nStep 33: Assemble shelve\nStep 34: Attach shelve\nStep 35: Assemble shelve\nStep 36: Attach shelve\nStep 37: Assemble shelve\nStep 38: Attach shelve\nStep 39: Assemble shelve\nStep 40: Attach shelve\nStep 41"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 3: Assemble shelve\nStep 4: Sand shelve\nStep 5: Paint shelve\nStep 6: Attach shelve"
    },
    {
        "generated_text": "Attach shelve"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Sand shelve\nStep 10: Paint shelve\nStep 11: Assemble shelve\nStep 12: Sand shelve\nStep 13: Paint shelve\nStep 14: Assemble shelve\nStep 15: Sand shelve\nStep 16: Paint shelve\nStep 17: Assemble shelve\nStep 18: Sand shelve\nStep 19: Paint sh"
    },
    {
        "generated_text": "Assemble shelve\nStep 11: Cut shelve\nStep 12: Assemble shelve\nStep 13: Cut shelve\nStep 14: Assemble shelve\nStep 15: Cut shelve\nStep 16: Assemble shelve\nStep 17: Cut shelve\nStep 18: Assemble shelve\nStep 19: Cut shelve\nStep 20"
    },
    {
        "generated_text": "Cut shelve\nStep 2: Cut shelve\nStep 3: Assemble shelve\nStep 4: Attach shelve"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 3: Flip steak\nStep 4: Take steak from grill\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Put steak on grill\nStep 2: Close lid\nStep 3: Flip steak\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Put steak on grill\nStep 2: Close lid\nStep 3: Flip steak\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Put steak on grill\nStep 2: Close lid\nStep 3: Flip steak\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Put steak on grill\nStep 2: Close lid\nStep 3: Flip steak\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Open lid\nStep 9: Take steak from grill"
    },
    {
        "generated_text": "Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 13: Cut steak\nStep 14: Cut steak\nStep 15: Cut steak\nStep 16: Cut steak\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\nStep 20: Cut steak\nStep 21: Cut steak\nStep 22"
    },
    {
        "generated_text": "Cut steak\nStep 14: Cut steak\nStep 15: Cut steak\nStep 16: Cut steak\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\nStep 20: Cut steak\nStep 21: Cut steak\nStep 22: Cut steak\nStep 23"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Open lid\nStep 9: Take steak from grill\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Squeeze lemon\nStep 3: Put steak on grill\nStep 4: Close lid"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Open lid\nStep 9: Take steak from grill\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Squeeze lemon\nStep 3: Put steak on grill\nStep 4: Close lid"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Open lid\nStep 9: Take steak from grill\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Squeeze lemon\nStep 3: Put steak on grill\nStep 4: Close lid"
    },
    {
        "generated_text": "Put steak on grill\nStep 5: Close lid\nStep 6: Open lid\nStep 7: Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 5: Close lid\nStep 6: Open lid\nStep 7: Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 5: Close lid\nStep 6: Open lid\nStep 7: Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak\nStep 11: Cut steak\nStep 12: Cut steak\nStep 13: Cut steak\nStep 14: Cut steak\nStep 15: Cut steak\nStep 16: Cut"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 5: Close lid\nStep 6: Open lid\nStep 7: Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Enjoy steak"
    },
    {
        "generated_text": "Serve steak"
    },
    {
        "generated_text": "Flip steak\nStep 12: Take steak from grill\nStep 13: Cut steak\nStep 14: Taste steak\nStep 15: Cut steak\nStep 16: Season steak\nStep 17: Flip steak\nStep 18: Take steak from grill\nStep 19: Cut steak\nStep 20: Taste steak\nStep"
    },
    {
        "generated_text": "Close lid\nStep 13: Open lid\nStep 14: Flip steak\nStep 15: Close lid\nStep 16: Open lid\nStep 17: Take steak from grill\nStep 18: Cut steak\nStep 19: Taste steak\nStep 20: Cut steak\nStep 21: Season steak\nStep 22: Put steak on grill"
    },
    {
        "generated_text": "Close lid\nStep 14: Open lid\nStep 15: Flip steak\nStep 16: Close lid\nStep 17: Open lid\nStep 18: Take steak from grill\nStep 19: Cut steak\nStep 20: Taste steak\nStep 21: Cut steak\nStep 22: Season steak\nStep 23: Put steak on grill"
    },
    {
        "generated_text": "Take steak from grill\nStep 15: Cut steak\nStep 16: Taste steak\nStep 17: Cut steak\nStep 18: Season steak\nStep 19: Put steak on grill\nStep 20: Flip steak\nStep 21: Check temperature\nStep 22: Take steak from grill\nStep 23: Cut steak\nStep"
    },
    {
        "generated_text": "Cut steak\nStep 16: Taste steak\nStep 17: Cut steak\nStep 18: Season steak\nStep 19: Put steak on grill\nStep 20: Flip steak\nStep 21: Check temperature\nStep 22: Take steak from grill\nStep 23: Cut steak\nStep 24: Taste steak\nStep 2"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 5: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 4: Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 6: Open lid\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 6: Open lid\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 10: Put steak on grill\nStep 11: Close lid\nStep 12: Open lid\nStep 13: Flip steak\nStep 14: Close lid\nStep 15: Open lid\nStep 16: Take steak from grill\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\n"
    },
    {
        "generated_text": "Take steak from grill\nStep 12: Cut steak\nStep 13: Cut steak\nStep 14: Cut steak\nStep 15: Cut steak\nStep 16: Cut steak\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\nStep 20: Cut steak\nStep "
    },
    {
        "generated_text": "Take steak from grill\nStep 12: Cut steak\nStep 13: Cut steak\nStep 14: Cut steak\nStep 15: Cut steak\nStep 16: Cut steak\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\nStep 20: Cut steak\nStep "
    },
    {
        "generated_text": "Flip steak\nStep 13: Take steak from grill\nStep 14: Cut steak\nStep 15: Cut steak\nStep 16: Cut steak\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\nStep 20: Cut steak\nStep 21: Cut steak\nStep "
    },
    {
        "generated_text": "Take steak from grill\nStep 14: Cut steak\nStep 15: Cut steak\nStep 16: Cut steak\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\nStep 20: Cut steak\nStep 21: Cut steak\nStep 22: Cut steak\nStep "
    },
    {
        "generated_text": "Cut steak\nStep 15: Cut steak\nStep 16: Cut steak\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\nStep 20: Cut steak\nStep 21: Cut steak\nStep 22: Cut steak\nStep 23: Cut steak\nStep 24"
    },
    {
        "generated_text": "Cut steak\nStep 16: Cut steak\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\nStep 20: Cut steak\nStep 21: Cut steak\nStep 22: Cut steak\nStep 23: Cut steak\nStep 24: Cut steak\nStep 25"
    },
    {
        "generated_text": "Cut steak\nStep 16: Cut steak\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\nStep 20: Cut steak\nStep 21: Cut steak\nStep 22: Cut steak\nStep 23: Cut steak\nStep 24: Cut steak\nStep 25"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 4: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 6: Open lid\nStep 7: Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 6: Open lid\nStep 7: Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 6: Open lid\nStep 7: Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on plate\nStep 7: Serve"
    },
    {
        "generated_text": "Put steak on plate\nStep 7: Serve"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 3: Cut steak\nStep 4: Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 3: Cut steak\nStep 4: Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 3: Cut steak\nStep 4: Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 4: Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 3: Flip steak\nStep 4: Take steak from grill\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 3: Flip steak\nStep 4: Take steak from grill\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 4: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 4: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 7: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 7: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 4: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 5: Close lid\nStep 6: Open lid\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 5: Close lid\nStep 6: Open lid\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 5: Close lid\nStep 6: Open lid\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Close lid\nStep 3: Open lid\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Close lid\nStep 7: Flip steak\nStep 8: Close lid\nStep 9: Flip steak\nStep 10: Take steak from grill\n\nTask: Gr"
    },
    {
        "generated_text": "Take steak from grill\nStep 12: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Close lid\nStep 3: Open lid\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Close lid\nStep 7: Flip steak\nStep 8: Close lid\nStep 9: Flip steak\nStep 10: Close"
    },
    {
        "generated_text": "Cut steak\nStep 14: Cut steak\nStep 15: Cut steak\nStep 16: Cut steak\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\nStep 20: Cut steak\nStep 21: Cut steak\nStep 22: Cut steak\nStep 23"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 7: Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 7: Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 7: Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 7: Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 11: Cut steak\nStep 12: Cut steak\nStep 13: Cut steak\nStep 14: Cut steak\nStep 15: Cut steak\nStep 16: Cut steak\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\nStep "
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 3: Cut steak\nStep 4: Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 4: Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 5: Close lid\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 4: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 4: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8"
    },
    {
        "generated_text": "Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\n\nTask: Grill Steak\nStep 1: Season steak\nStep"
    },
    {
        "generated_text": "Take steak from grill\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\n\nTask: Grill Steak\nStep 1: Season steak\nStep"
    },
    {
        "generated_text": "Take steak from grill\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Flip steak\nStep 9: Take steak from grill"
    },
    {
        "generated_text": "Take steak from grill\nStep 14: Cut steak\nStep 15: Cut steak\nStep 16: Cut steak\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\nStep 20: Cut steak\nStep 21: Cut steak\nStep 22: Cut steak\nStep "
    },
    {
        "generated_text": "Take steak from grill\nStep 14: Cut steak\nStep 15: Cut steak\nStep 16: Cut steak\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\nStep 20: Cut steak\nStep 21: Cut steak\nStep 22: Cut steak\nStep "
    },
    {
        "generated_text": "Take steak from grill\nStep 15: Cut steak\nStep 16: Cut steak\nStep 17: Cut steak\nStep 18: Cut steak\nStep 19: Cut steak\nStep 20: Cut steak\nStep 21: Cut steak\nStep 22: Cut steak\nStep 23: Cut steak\nStep "
    },
    {
        "generated_text": "Flip steak\nStep 17: Close lid\nStep 18: Open lid\nStep 19: Flip steak\nStep 20: Close lid\nStep 21: Open lid\nStep 22: Flip steak\nStep 22: Close lid\nStep 23: Open lid\nStep 24: Flip steak\nStep 25: Close lid\nStep 26: Open lid\n"
    },
    {
        "generated_text": "Flip steak\nStep 17: Close lid\nStep 18: Open lid\nStep 19: Flip steak\nStep 20: Close lid\nStep 21: Open lid\nStep 22: Flip steak\nStep 22: Close lid\nStep 23: Open lid\nStep 24: Flip steak\nStep 25: Close lid\nStep 26: Open lid\n"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 3: Cut steak\nStep 4: Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 8: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 9: Close lid\nStep 10: Open lid\nStep 11: Flip steak\nStep 12: Close lid\nStep 13: Open lid\nStep 14: Take steak from grill\nStep 15: Cut steak\nStep 16: Season steak\nStep 17: Put steak on grill\nStep 18: Close lid\n"
    },
    {
        "generated_text": "Take steak from grill\nStep 10: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 10: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 12: Season steak\nStep 13: Flip steak\nStep 14: Take steak from grill\nStep 15: Cut steak\nStep 16: Season steak\nStep 17: Flip steak\nStep 18: Take steak from grill\nStep 19: Cut steak\nStep 20: Season steak\nStep 2"
    },
    {
        "generated_text": "Cut steak\nStep 12: Season steak\nStep 13: Flip steak\nStep 14: Take steak from grill\nStep 15: Cut steak\nStep 16: Season steak\nStep 17: Flip steak\nStep 18: Take steak from grill\nStep 19: Cut steak\nStep 20: Season steak\nStep 2"
    },
    {
        "generated_text": "Season steak\nStep 13: Flip steak\nStep 14: Take steak from grill\nStep 15: Cut steak\nStep 16: Season steak\nStep 17: Flip steak\nStep 18: Take steak from grill\nStep 19: Cut steak\nStep 20: Season steak\nStep 21: Flip steak\nStep 2"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip"
    },
    {
        "generated_text": "Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep"
    },
    {
        "generated_text": "Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep"
    },
    {
        "generated_text": "Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep"
    },
    {
        "generated_text": "Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep"
    },
    {
        "generated_text": "Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 4: Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 4: Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 4: Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 4: Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Enjoy steak"
    },
    {
        "generated_text": "Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 8: Taste steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 5: Close lid\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 5: Close lid\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 5: Close lid\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 5: Close lid\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 5: Close lid\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 7: Cut steak\nStep 8: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Check temperature\nStep 5: Flip steak\nStep 6: Check temperature\nStep 7: Flip steak\nStep 8: Check temperature\nStep 9: Flip steak\nStep 10: Check temperature\nStep 11: Flip steak\nStep 12: Check temperature\nStep 13: Flip steak\nStep 14: Check temperature\nStep 15: Flip steak\nStep"
    },
    {
        "generated_text": "Check temperature\nStep 7: Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask"
    },
    {
        "generated_text": "Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Flip steak\nStep 5: Close lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Flip steak\nStep 9: Take steak from grill"
    },
    {
        "generated_text": "Take steak from grill\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Flip steak\nStep 5: Close lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Flip steak\nStep 9: Take steak from grill"
    },
    {
        "generated_text": "Take steak from grill\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Flip steak\nStep 5: Close lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Flip steak\nStep 9: Close lid\nStep 10: Take steak from gr"
    },
    {
        "generated_text": "Take steak from grill\nStep 12: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Flip steak\nStep 5: Close lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Flip steak\nStep 9: Close lid\n"
    },
    {
        "generated_text": "Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Flip steak\nStep 5: Close lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Flip steak\nStep 9: Close lid\nStep 10: Flip steak\nStep "
    },
    {
        "generated_text": "Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Flip steak\nStep 5: Close lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Flip steak\nStep 9: Close lid\nStep 10: Flip steak\nStep "
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Flip steak\nStep 9: Take steak from grill"
    },
    {
        "generated_text": "Close lid\nStep 7: Open lid\nStep 8: Flip steak\nStep 9: Take steak from grill\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take"
    },
    {
        "generated_text": "Close lid\nStep 8: Open lid\nStep 9: Flip steak\nStep 10: Take steak from grill"
    },
    {
        "generated_text": "Check temperature\nStep 9: Take steak from grill\nStep 10: Cut steak"
    },
    {
        "generated_text": "Check temperature\nStep 9: Take steak from grill\nStep 10: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 10: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Pour mixture\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Open lid\nStep 9: Take steak from grill"
    },
    {
        "generated_text": "Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill"
    },
    {
        "generated_text": "Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill"
    },
    {
        "generated_text": "Cut steak\n\nTask: Grill Steak\nStep 1: Pour alcohol\nStep 2: Stir mixture\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Pour alcohol\nStep 2: Stir mixture\nStep 3: Close"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8"
    },
    {
        "generated_text": "Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 3: Flip steak\nStep 4: Take steak from grill\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 3: Flip steak\nStep 4: Take steak from grill\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Open lid\nStep 9: Take steak from grill\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Open lid\nStep 9: Take steak from grill\n\nTask: Grill Steak\nStep 1: Mix ingredients\nStep 2: Season steak\nStep 3: Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: F"
    },
    {
        "generated_text": "Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Mix ingredients\nStep 2: Season steak\nStep 3: Put steak on grill\nStep 4: Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n"
    },
    {
        "generated_text": "Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Mix ingredients\nStep 2: Season steak\nStep 3: Put steak on grill\nStep 4: Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n"
    },
    {
        "generated_text": "Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Mix ingredients\nStep 2: Season steak\nStep 3: Put steak on grill\nStep 4: Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n"
    },
    {
        "generated_text": "Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Mix ingredients\nStep 2: Season steak\nStep 3: Put steak on grill\nStep 4: Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n"
    },
    {
        "generated_text": "Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Mix ingredients\nStep 2: Season steak\nStep 3: Put steak on grill\nStep 4: Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n"
    },
    {
        "generated_text": "Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak\n\n"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 5: Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Close lid\nStep 5: Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8"
    },
    {
        "generated_text": "Close lid\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8"
    },
    {
        "generated_text": "Close lid\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 4: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 4: Flip steak\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Close lid\nStep 3: Put steak on grill\nStep 4: Flip steak\nStep 5: Take steak from grill\n"
    },
    {
        "generated_text": "Flip steak\nStep 6: Take steak from grill\nStep 7: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 11: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Close lid\nStep 3: Open lid\nStep 4: Close lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Close lid\nStep 9: Flip steak\nStep 10: Take"
    },
    {
        "generated_text": "Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Close lid\nStep 3: Open lid\nStep 4: Close lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Close lid\nStep 9: Flip steak\nStep 10: Take steak from grill\nStep 11: C"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut lemon\nStep 8: Squeeze lemon\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Cut lemon\nStep 12: Squeeze lemon\nStep 13: Cut lemon\nStep 14: Squeeze lemon\nStep 15: Cut lemon\nStep 16: Squee"
    },
    {
        "generated_text": "Enjoy steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill"
    },
    {
        "generated_text": "Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\n\nTask: Grill Steak\nStep 1: Add onion\nStep 2: Flip steak\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\n"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\n\nTask: Grill Steak\nStep 1: Add onion\nStep 2: Flip steak\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\n"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\n\nTask: Grill Steak\nStep 1: Add onion\nStep 2: Flip steak\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\n"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\n\nTask: Grill Steak\nStep 1: Add onion\nStep 2: Flip steak\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\n"
    },
    {
        "generated_text": "Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak\nStep 11: Cut steak\nStep 12: Cut steak\nStep 13: Cut steak\nStep 14: Cut steak\nStep 15: Cut ste"
    },
    {
        "generated_text": "Cut steak\nStep 6: Cut steak\nStep 7: Cut steak\nStep 8: Cut steak\nStep 9: Cut steak\nStep 10: Cut steak\nStep 11: Cut steak\nStep 12: Cut steak\nStep 13: Cut steak\nStep 14: Cut steak\nStep 15: Cut ste"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Take steak from grill\nStep 6: Cut steak\nStep 7: Cut steak\n\nTask: Grill Steak\nStep 1: Season steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 3: Put steak on grill\nStep 4: Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Open lid\nStep 9: Take steak from grill\n\nTask: Grill Steak\nStep 1: Check temperature\nStep 2: Season steak\nStep 3: Put steak on grill\nStep "
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Take steak from grill\nStep 8: Cut steak"
    },
    {
        "generated_text": "Season steak\nStep 2: Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Put steak on grill\nStep 3: Close lid\nStep 4: Open lid\nStep 5: Flip steak\nStep 6: Close lid\nStep 7: Open lid\nStep 8: Take steak from grill\nStep 9: Cut steak"
    },
    {
        "generated_text": "Close lid\nStep 5: Open lid\nStep 6: Flip steak\nStep 7: Close lid\nStep 8: Open lid\nStep 9: Take steak from grill"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Pour egg\nStep 4: Add vanilla extract\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast\n\nTask: Make French Toast\nStep 1: Whisk mixture\nStep 2: Pour milk\nStep 3: Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep"
    },
    {
        "generated_text": "Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast\n\nTask: Make French Toast\nStep 1: Whisk mixture\nStep 2: Pour milk\nStep 3: Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask:"
    },
    {
        "generated_text": "Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Remove bread from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Remove bread from pan"
    },
    {
        "generated_text": "Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 11: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7:"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Melt butter\nStep 6: Dip bread in mixture\nStep "
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Melt butter\nStep 6: Dip bread in mixture\nStep "
    },
    {
        "generated_text": "Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Melt butter\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9:"
    },
    {
        "generated_text": "Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Melt butter\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9:"
    },
    {
        "generated_text": "Top toast\nStep 9: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 2: Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Remove bread from pan"
    },
    {
        "generated_text": "Remove pancake\nStep 10: Serve"
    },
    {
        "generated_text": "Remove pancake\nStep 10: Serve"
    },
    {
        "generated_text": "Remove bread from pan"
    },
    {
        "generated_text": "Take pancake from pan\nStep 19: Remove bread from pan\nStep 20: Take pancake from pan\nStep 21: Remove bread from pan\nStep 222: Take pancake from pan\nStep 23: Remove bread from pan\nStep 24: Take pancake from pan\nStep 25: Remove bread from pan\nStep 26: Take pancake from pan\nStep 2"
    },
    {
        "generated_text": "Take pancake from pan\nStep 19: Remove bread from pan\nStep 20: Take pancake from pan\nStep 21: Remove bread from pan\nStep 222: Take pancake from pan\nStep 23: Remove bread from pan\nStep 24: Take pancake from pan\nStep 25: Remove bread from pan\nStep 26: Take pancake from pan\nStep 2"
    },
    {
        "generated_text": "Take pancake from pan\nStep 19: Remove bread from pan\nStep 20: Take pancake from pan\nStep 21: Remove bread from pan\nStep 222: Take pancake from pan\nStep 23: Remove bread from pan\nStep 24: Take pancake from pan\nStep 25: Remove bread from pan\nStep 26: Take pancake from pan\nStep 2"
    },
    {
        "generated_text": "Take pancake from pan\nStep 19: Remove bread from pan\nStep 20: Take pancake from pan\nStep 21: Remove bread from pan\nStep 222: Take pancake from pan\nStep 23: Remove bread from pan\nStep 24: Take pancake from pan\nStep 25: Remove bread from pan\nStep 26: Take pancake from pan\nStep 2"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7:"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7:"
    },
    {
        "generated_text": "Melt butter\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 2: Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Top pancake\nStep 3: Flip pancake\nStep 4: Top pancake\nStep 5: Flip pancake\nStep 6: Top pancake\nStep 7: Flip pancake\nStep 8: Top pancake\nStep 9: Flip pancake\nStep 10: Top pancake\n\nTask: Make French Toast\nStep 1: Flip pancake\n"
    },
    {
        "generated_text": "Top pancake\nStep 3: Flip pancake\nStep 4: Top pancake\nStep 5: Flip pancake\nStep 6: Top pancake\nStep 7: Flip pancake\nStep 8: Top pancake\nStep 9: Flip pancake\nStep 10: Top pancake\n\nTask: Make French Toast\nStep 1: Flip pancake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7:"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7:"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8"
    },
    {
        "generated_text": "Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9:"
    },
    {
        "generated_text": "Remove pancake\nStep 7: Top pancake\nStep 8: Serve pancake"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 10: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread"
    },
    {
        "generated_text": "Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Remove bread from pan"
    },
    {
        "generated_text": "Remove bread from pan"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8:"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Melt butter\nStep 9: Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 9: Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 9: Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Remove bread from pan"
    },
    {
        "generated_text": "Remove bread from pan"
    },
    {
        "generated_text": "Put bread in pan\nStep 16: Flip bread\nStep 17: Remove bread from pan\nStep 18: Top toast\nStep 19: Top toast\nStep 20: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Flip pancake\nStep 7: Remove pancake\nStep 8: Cut pancake\nStep 9: Serve pancake"
    },
    {
        "generated_text": "Remove pancake\nStep 8: Cut pancake\nStep 9: Serve pancake"
    },
    {
        "generated_text": "Remove pancake\nStep 8: Cut pancake\nStep 9: Serve pancake"
    },
    {
        "generated_text": "Take pancake from pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\n"
    },
    {
        "generated_text": "Take pancake from pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\n"
    },
    {
        "generated_text": "Take pancake from pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\n"
    },
    {
        "generated_text": "Take pancake from pan\nStep 12: Flip pancake\nStep 13: Take pancake from pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\n"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7:"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Flip bread\nStep 11: Remove bread from pan\nStep 12: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 11: Remove bread from pan\nStep 12: Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 14: Remove bread from pan\nStep 15: Put bread in pan\nStep 16: Flip bread\nStep 17: Remove bread from pan\nStep 18: Put bread in pan\nStep 19: Flip bread\nStep 20: Remove bread from pan\nStep 21: Put bread in pan\nStep 22: Flip bread\nStep 22: Remove bread from"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Remove bread from pan"
    },
    {
        "generated_text": "Put bread in pan\nStep 10: Flip bread\nStep 11: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 10: Flip bread\nStep 11: Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 8: Whisk mixture\nStep 9: Pour milk\nStep 10: Whisk mixture"
    },
    {
        "generated_text": "Whisk mixture\nStep 10: Pour milk\nStep 11: Whisk mixture\nStep 12: Pour milk\nStep 13: Whisk mixture\nStep 14: Pour milk\nStep 15: Whisk mixture\nStep 16: Pour milk\nStep 17: Whisk mixture\nStep 18: Pour milk\nStep 19: Whisk mixture\nStep 20: Pour milk\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 10: Pour milk\nStep 11: Whisk mixture\nStep 12: Pour milk\nStep 13: Whisk mixture\nStep 14: Pour milk\nStep 15: Whisk mixture\nStep 16: Pour milk\nStep 17: Whisk mixture\nStep 18: Pour milk\nStep 19: Whisk mixture\nStep 20: Pour milk\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 10: Pour milk\nStep 11: Whisk mixture\nStep 12: Pour milk\nStep 13: Whisk mixture\nStep 14: Pour milk\nStep 15: Whisk mixture\nStep 16: Pour milk\nStep 17: Whisk mixture\nStep 18: Pour milk\nStep 19: Whisk mixture\nStep 20: Pour milk\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 10: Pour milk\nStep 11: Whisk mixture\nStep 12: Pour milk\nStep 13: Whisk mixture\nStep 14: Pour milk\nStep 15: Whisk mixture\nStep 16: Pour milk\nStep 17: Whisk mixture\nStep 18: Pour milk\nStep 19: Whisk mixture\nStep 20: Pour milk\nStep "
    },
    {
        "generated_text": "Flip bread"
    },
    {
        "generated_text": "Remove bread from pan"
    },
    {
        "generated_text": "Remove bread from pan"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Top toast"
    },
    {
        "generated_text": "Flip pancake\nStep 6: Top pancake with syrup"
    },
    {
        "generated_text": "Flip pancake\nStep 6: Top pancake with syrup"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Whisk mixture\nStep 3: Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Whisk mixture\nStep 3: Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Enjoy!"
    },
    {
        "generated_text": "Add vanilla extract\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Melt butter\nStep 9: Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Pour milk\nStep 8: Pour milk\nStep 9: Pour milk\nStep 10: Pour milk\nStep 11: Pour milk\nStep 12: Pour milk\nStep 13: Pour milk\nStep 14: Pour milk\nStep 15: Pour milk\nStep 16: Pour milk\nStep 17: Pour milk\nStep 18: Pour milk\nStep 19: Pour milk\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 10: Whisk mixture\nStep 11: Melt butter\nStep 12: Dip bread in mixture\nStep 13: Put bread in pan\nStep 14: Flip bread\nStep 15: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 11: Put bread in pan\nStep 12: Flip bread\nStep 13: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Melt butter\nStep 9: Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Whisk mixture\nStep 8: Melt butter\nStep 9: Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Melt butter\nStep 9: Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Melt butter\nStep 9: Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Melt butter\nStep 9: Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread"
    },
    {
        "generated_text": "Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread"
    },
    {
        "generated_text": "Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Pour milk\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 11: Whisk mixture\nStep 12: Pour milk\nStep 13: Whisk mixture\nStep 14: Pour milk\nStep 15: Whisk mixture\nStep 16: Pour milk\nStep 17: Whisk mixture\nStep 18: Pour milk\nStep 19: Whisk mixture\nStep 20: Pour milk\nStep 21: Whisk mixture\nStep "
    },
    {
        "generated_text": "Pour milk\nStep 11: Whisk mixture\nStep 12: Pour milk\nStep 13: Whisk mixture\nStep 14: Pour milk\nStep 15: Whisk mixture\nStep 16: Pour milk\nStep 17: Whisk mixture\nStep 18: Pour milk\nStep 19: Whisk mixture\nStep 20: Pour milk\nStep 21: Whisk mixture\nStep "
    },
    {
        "generated_text": "Remove pancake\nStep 14: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Pour egg\nStep 5: Add vanilla extract\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 13: Remove bread from pan\nStep 14: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 14: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 14: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Sprinkle with powdered sugar"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Remove bread from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 11: Put bread in pan\nStep 12: Flip bread\nStep 13: Top toast\nStep 14: Serve"
    },
    {
        "generated_text": "Flip bread\nStep 13: Top toast\nStep 14: Serve"
    },
    {
        "generated_text": "Flip bread\nStep 14: Top toast\nStep 15: Serve"
    },
    {
        "generated_text": "Flip bread\nStep 15: Top toast\nStep 16: Remove bread from pan\nStep 17: Serve"
    },
    {
        "generated_text": "Melt butter\nStep 2: Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Top with whipped cream\nStep 4: Drizzle with chocolate syrup\nStep 5: Enjoy!"
    },
    {
        "generated_text": "Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Spread creme upon cake\nStep 2: Add strawberries to cake\nStep 3: Pour milk\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7:"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\nStep 10: Enjoy!"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Remove bread from pan\nStep 12: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Remove bread from pan\nStep 13: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 11: Flip bread\nStep 12: Remove bread from pan\nStep 13: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 13: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 14: Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7:"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7:"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7:"
    },
    {
        "generated_text": "Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9:"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Remove pancake\nStep 5: Top pancake\nStep 6: Serve"
    },
    {
        "generated_text": "Melt butter\nStep 2: Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7:"
    },
    {
        "generated_text": "Melt butter\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Cut bread\nStep 12: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Melt butter\nStep 9: Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread"
    },
    {
        "generated_text": "Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread"
    },
    {
        "generated_text": "Melt butter\nStep 9: Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 10: Flip bread"
    },
    {
        "generated_text": "Flip bread\nStep 12: Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 2: Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast\n\nTask: Make French Toast\nStep 1: Melt butter\nStep 2: Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from"
    },
    {
        "generated_text": "Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast\nStep 7: Serve"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Serve"
    },
    {
        "generated_text": "Melt butter\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan"
    },
    {
        "generated_text": "Remove bread from pan"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Blend bananas\nStep 6: Pour banana mixture into a bowl\nStep 7: Whisk mixture\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Top toast"
    },
    {
        "generated_text": "Blend bananas\nStep 6: Pour banana mixture into a bowl\nStep 7: Whisk mixture\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Top toast"
    },
    {
        "generated_text": "Pour mixture into a bowl\nStep 7: Whisk mixture\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 8: Top toast\nStep 9: Enjoy!"
    },
    {
        "generated_text": "Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 2: Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Melt butter\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 9: Melt butter\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 9: Melt butter\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 9: Melt butter\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 13: Dip bread in mixture\nStep 14: Put bread in pan\nStep 15: Flip bread\nStep 16: Top toast\nStep 17: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Add milk\nStep 8: Whisk mixture\nStep 9: Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Add milk\nStep 8: Whisk mixture\nStep 9: Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Remove pancake\nStep 9: Serve"
    },
    {
        "generated_text": "Remove pancake\nStep 9: Serve"
    },
    {
        "generated_text": "Remove pancake\nStep 9: Serve"
    },
    {
        "generated_text": "Remove pancake\nStep 9: Serve"
    },
    {
        "generated_text": "Remove pancake\nStep 9: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Add flour\nStep 3: Whisk mixture\nStep 4: Melt butter\nStep 5"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Add flour\nStep 3: Whisk mixture\nStep 4: Melt butter\nStep 5: Dip bread in mixture\nStep"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Add flour\nStep 3: Whisk mixture\nStep 4: Melt butter\nStep 5: Dip bread in mixture\nStep"
    },
    {
        "generated_text": "Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Add flour\nStep 3: Whisk mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\n"
    },
    {
        "generated_text": "Flip bread\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Add flour\nStep 3: Whisk mixture\nStep 4: Put bread in pan\nStep 5: Melt butter\nStep 6: Flip bread\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Add flour\nStep"
    },
    {
        "generated_text": "Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Add flour\nStep 3: Whisk mixture\nStep 4: Put bread in pan\nStep 5: Melt butter\nStep 6: Flip bread\nStep 7: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Remove bread from pan"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 2: Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 8: Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep "
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep "
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7:"
    },
    {
        "generated_text": "Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9:"
    },
    {
        "generated_text": "Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Melt butter\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9:"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Flip bread\nStep 9: Top toast\nStep 10: Remove bread from pan\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9"
    },
    {
        "generated_text": "Flip pancake\nStep 10: Remove pancake\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7:"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip pancake\nStep 9: Top pancake\nStep 10: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 2: Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 2: Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Dip bread in mixture\nStep 6"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Put bread in pan\nStep 10: Flip bread\nStep 11: Remove bread from pan"
    },
    {
        "generated_text": "Top pancake\nStep 12: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Put bread in pan\nStep 8: Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 8: Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Top pancake\nStep 9: Serve"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Top toast\n\nTask: Make French Toast\nStep 1: Add sugar\nStep 2: Squeeze lemon\nStep 3: Mix ingredients\nStep 4: Whisk mixture\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Top toast\n\nTask: Make French Toast\nStep 1: Add sugar\nStep 2: Squeeze lemon\nStep 3: Mix ingredients\nStep 4: Whisk mixture\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Top toast\n\nTask: Make French Toast\nStep 1: Add sugar\nStep 2: Squeeze lemon\nStep 3: Mix ingredients\nStep 4: Whisk mixture\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Top toast\n\nTask: Make French Toast\nStep 1: Add sugar\nStep 2: Squeeze lemon\nStep 3: Mix ingredients\nStep 4: Whisk mixture\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 4: Remove bread from pan\nStep 5: Serve"
    },
    {
        "generated_text": "Add milk\nStep 5: Whisk mixture\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Serve"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Serve"
    },
    {
        "generated_text": "Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Serve"
    },
    {
        "generated_text": "Flip bread\nStep 9: Remove bread from pan\nStep 10: Serve"
    },
    {
        "generated_text": "Remove bread from pan\nStep 12: Serve"
    },
    {
        "generated_text": "Flip bread\nStep 13: Remove bread from pan\nStep 14: Serve"
    },
    {
        "generated_text": "Melt butter\nStep 2: Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast with cinnamon and sugar\nStep 6: Enjoy!"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan"
    },
    {
        "generated_text": "Remove pancake\nStep 8: Cut pancake\nStep 9: Serve pancake"
    },
    {
        "generated_text": "Cut pancake\nStep 9: Serve pancake"
    },
    {
        "generated_text": "Cut pancake\nStep 9: Serve pancake"
    },
    {
        "generated_text": "Flip pancake\nStep 10: Pour mixture into pan\nStep 11: Flip pancake\nStep 12: Take pancake from pan\nStep 13: Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Pour mixture into pan\nStep 16: Flip pancake\nStep 17: Take pancake from pan\nStep 18: Pour"
    },
    {
        "generated_text": "Flip bread"
    },
    {
        "generated_text": "Pour mixture into pan\nStep 14: Flip pancake\nStep 15: Take pancake from pan\nStep 16: Pour mixture into pan\nStep 17: Put bread in pan\nStep 18: Flip pancake\nStep 19: Take pancake from pan\nStep 20: Flip pancake\nStep 21: Pour mixture into pan\nStep 22: Put bread"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 4: Flip bread\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 8: Flip bread\nStep 9: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast\nStep 9: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast\nStep 9: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 11: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 10: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7:"
    },
    {
        "generated_text": "Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9:"
    },
    {
        "generated_text": "Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9:"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 3: Remove bread from pan\nStep 4: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast\n\nTask: Make French Toast\nStep 1: Put bread in pan\nStep 2: Flip bread\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Put bread in pan\nStep 11: Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 14: Remove bread from pan\nStep 15: Top toast\nStep 16: Flip toast\nStep 17: Remove toast from pan\nStep 18: Serve"
    },
    {
        "generated_text": "Flip bread\nStep 15: Remove bread from pan\nStep 16: Top toast\nStep 17: Cut strawberries\nStep 18: Add strawberries to cake\nStep 19: Pour egg\nStep 20: Pour milk\nStep 21: Whisk mixture\nStep 22: Dip bread in mixture\nStep 23: Melt butter\nStep 24"
    },
    {
        "generated_text": "Top toast\nStep 17: Cut strawberries\nStep 18: Add strawberries to cake\nStep 19: Pour egg\nStep 20: Pour milk\nStep 21: Whisk mixture\nStep 22: Dip bread in mixture\nStep 23: Melt butter\nStep 24: Dip bread in mixture\nStep 25: Put bread in pan\nStep "
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\n\nTask: Make French Toast\nStep 1: Add milk\nStep 2: Add egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep "
    },
    {
        "generated_text": "Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\n\nTask: Make French Toast\nStep 1: Add milk\nStep 2: Add egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread"
    },
    {
        "generated_text": "Flip bread"
    },
    {
        "generated_text": "Flip bread"
    },
    {
        "generated_text": "Flip bread"
    },
    {
        "generated_text": "Flip bread"
    },
    {
        "generated_text": "Remove bread from pan"
    },
    {
        "generated_text": "Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 2: Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 8: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Remove bread from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Top toast\nStep 6: Serve"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 7: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 8: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 2: Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast\n\nTask: Make French Toast\nStep 1: Melt butter\nStep 2: Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Melt butter\nStep 6"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep "
    },
    {
        "generated_text": "Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Flip bread\nStep 9: Top toast\nStep 10: Serve"
    },
    {
        "generated_text": "Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 3: Put bread in pan\nStep 4: Flip bread\nStep 5: Remove bread from pan\nStep 6: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast\nStep 9: Enjoy!"
    },
    {
        "generated_text": "Pour egg\nStep 6: Add vanilla extract\nStep 7: Whisk mixture\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Remove bread from pan"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Top toast\nStep 4: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 5: Dip bread in mixture\nStep 6: Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 7: Flip bread\nStep 8: Remove bread from pan\nStep 9: Top toast"
    },
    {
        "generated_text": "Top pancake\nStep 8: Serve"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 5: Put bread in pan\nStep 6: Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 7: Top toast"
    },
    {
        "generated_text": "Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 4: Put bread in pan\nStep 5: Flip bread\nStep 6: Remove bread from pan\nStep 7: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7:"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Remove bread from pan"
    },
    {
        "generated_text": "Melt butter\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Melt butter\nStep 6: Dip bread in mixture\nStep 7: Put bread in pan\nStep 8: Flip bread\nStep 9: Remove bread from pan\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 7: Remove bread from pan\nStep 8: Top toast\n\nTask: Make French Toast\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9:"
    },
    {
        "generated_text": "Remove pancake\nStep 8: Top pancake with syrup"
    },
    {
        "generated_text": "Cut pancake\nStep 13: Serve pancake"
    },
    {
        "generated_text": "Flip bread\nStep 14: Remove bread from pan\nStep 15: Flip bread\nStep 16: Remove bread from pan\nStep 17: Flip bread\nStep 18: Remove bread from pan\nStep 19: Flip bread\nStep 20: Remove bread from pan\nStep 21: Flip bread\nStep 22: Remove bread from pan\nStep 23: Flip bread\n"
    },
    {
        "generated_text": "Flip bread\nStep 14: Remove bread from pan\nStep 15: Flip bread\nStep 16: Remove bread from pan\nStep 17: Flip bread\nStep 18: Remove bread from pan\nStep 19: Flip bread\nStep 20: Remove bread from pan\nStep 21: Flip bread\nStep 22: Remove bread from pan\nStep 23: Flip bread\n"
    },
    {
        "generated_text": "Put bread in pan\nStep 15: Flip bread\nStep 16: Remove bread from pan\nStep 17: Flip pancake\nStep 18: Remove bread from pan\nStep 19: Take pancake from pan\nStep 20: Remove bread from pan\nStep 21: Dip bread in mixture\nStep 22: Put bread in pan\nStep 23: Flip bread\nStep "
    },
    {
        "generated_text": "Flip bread\nStep 16: Remove bread from pan\nStep 17: Flip pancake\nStep 18: Remove bread from pan\nStep 19: Take pancake from pan\nStep 20: Remove bread from pan\nStep 21: Dip bread in mixture\nStep 22: Put bread in pan\nStep 23: Flip bread\nStep 24: Remove bread from pan\nStep "
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Put bread in pan\nStep 3: Flip bread\nStep 4: Remove bread from pan\nStep 5: Top toast\nStep 6: Enjoy!"
    },
    {
        "generated_text": "Add vanilla extract\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Melt butter\nStep 8: Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Remove bread from pan"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Whisk mixture\nStep 8: Melt butter\nStep 9: Dip bread in mixture\nStep 10: Put bread in pan\nStep 11: Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Remove bread from pan"
    },
    {
        "generated_text": "Dip bread in mixture\nStep 9: Put bread in pan\nStep 10: Flip bread\nStep 11: Remove bread from pan"
    },
    {
        "generated_text": "Put bread in pan\nStep 10: Flip bread\nStep 11: Remove bread from pan"
    },
    {
        "generated_text": "Flip bread\nStep 12: Remove bread from pan"
    },
    {
        "generated_text": "Remove bread from pan"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour egg\nStep 3: Add vanilla extract\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Melt butter\nStep 7: Dip bread in mixture\nStep 8: Put bread in pan\nStep 9: Flip bread\nStep 10: Top toast"
    },
    {
        "generated_text": "Flip bread\nStep 3: Remove bread from pan\nStep 4: Top toast"
    },
    {
        "generated_text": "Remove pancake\nStep 4: Top pancake with syrup"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Add whipped cream"
    },
    {
        "generated_text": "Add whipped cream"
    },
    {
        "generated_text": "Add whipped cream"
    },
    {
        "generated_text": "Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Pour espresso\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Pour espresso\nStep 6: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 6: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add whipped cream"
    },
    {
        "generated_text": "Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol\n\nTask: Make Irish Coffee\nStep 1: Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol\n\nTask: Make Irish Coffee\nStep"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol\n\nTask: Make Irish Coffee\nStep 1: Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol\n\nTask: Make Irish Coffee\nStep"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol\n\nTask: Make Irish Coffee\nStep 1: Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol\n\nTask: Make Irish Coffee\nStep"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol\n\nTask: Make Irish Coffee\nStep 1: Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol\n\nTask: Make Irish Coffee\nStep 1: Pour alcohol\n"
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Add whipped cream\nStep 6: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour espresso\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Pour espresso\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Stir mixture"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Add whipped cream"
    },
    {
        "generated_text": "Pour espresso\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour espresso\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour espresso\nStep 17: Pour alcohol\nStep 18: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol\n\nTask: Make Irish Coffee\nStep 1: Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol\n\nTask: Make Irish Coffee\nStep"
    },
    {
        "generated_text": "Add alcohol\nStep 3: Pour espresso\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Add whipped cream\nStep 5: Pour alcohol\nStep 6: Add sugar\n\nTask: Make Irish Coffee\nStep 1: Pour alcohol\nStep 2: Add sugar\nStep 3: Pour lemonade\nStep 4: Add whipped cream\nStep 5: Pour alcohol\nStep 6: Pour espresso"
    },
    {
        "generated_text": "Pour espresso\nStep 6: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Add sugar\nStep 5: Pour alcohol\nStep 6: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 4: Pour espresso\nStep 5: Add whipped cream"
    },
    {
        "generated_text": "Pour espresso\nStep 5: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour espresso\nStep 5: Add sugar"
    },
    {
        "generated_text": "Pour espresso\nStep 5: Add sugar"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour espresso\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour espresso\nStep 5: Add whipped cream"
    },
    {
        "generated_text": "Pour espresso\nStep 5: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Stir mixture"
    },
    {
        "generated_text": "Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 8: Add whipped cream\nStep 9: Pour alcohol\nStep 10: Add whipped cream\nStep 11: Pour alcohol\nStep 12: Add whipped cream\nStep 13: Pour alcohol\nStep 14: Add whipped cream\nStep 15: Pour alcohol\nStep 16: Add whipped cream\nStep 17: Pour"
    },
    {
        "generated_text": "Add whipped cream\nStep 9: Pour alcohol\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol\n\nTask: Make Irish Coffee\nStep 1: Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol\n\nTask: Make Irish Coffee\nStep"
    },
    {
        "generated_text": "Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 4: Pour alcohol\nStep 5: Add whipped cream"
    },
    {
        "generated_text": "Add sugar\nStep 8: Pour water\nStep 9: Pour espresso\nStep 10: Add whipped cream\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Pour espresso\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Pour espresso\nStep 17: Add sugar\nStep 18: Pour water"
    },
    {
        "generated_text": "Pour whipped cream\nStep 9: Serve"
    },
    {
        "generated_text": "Pour whipped cream\nStep 9: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 9: Add whipped cream\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour espresso\nStep 5: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol"
    },
    {
        "generated_text": "Add ice\n\nTask: Make Irish Coffee\nStep 1: Pour espresso\nStep 2: Add sugar\nStep 3: Pour alcohol\nStep 4: Add whipped cream\nStep 5: Pour water\nStep 6: Pour lemon juice\nStep 7: Add ice"
    },
    {
        "generated_text": "Add whipped cream\n\nTask: Make Irish Coffee\nStep 1: Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour water\nStep 6: Pour lemon juice\nStep 7: Add sugar\nStep 8: Pour alcohol\nStep 9: Pour espresso\nStep 10: Add whipped cre"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour espresso\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Add sugar\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 6: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour alcohol\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour espresso\nStep 5: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Pour espresso\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add whipped cream\n\nTask: Make Irish Coffee\nStep 1: Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol\n\nTask: Make Irish Coffee\nStep 1: Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 5: Add whipped cream"
    },
    {
        "generated_text": "Add sugar\nStep 5: Add whipped cream"
    },
    {
        "generated_text": "Add sugar\nStep 6: Pour alcohol\nStep 7: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour espresso\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Pour espresso\nStep 5: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 5: Pour alcohol\nStep 6: Add whipped cream"
    },
    {
        "generated_text": "Add sugar\nStep 5: Pour alcohol\nStep 6: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour alcohol\nStep 4: Pour espresso\nStep 5: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour alcohol\nStep 4: Pour espresso\nStep 5: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour espresso\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Add whipped cream"
    },
    {
        "generated_text": "Add whipped cream"
    },
    {
        "generated_text": "Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Pour espresso\nStep 4: Add sugar\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar"
    },
    {
        "generated_text": "Pour alcohol\nStep 10: Stir mixture"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: St"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour espresso\nStep 9: Add whipped cream\nStep 10: Pour alcohol\nStep 11: Pour espresso\nStep 12: Add sugar\nStep 13: Pour alcohol\nStep 14: Add sugar\nStep 15: Pour alcohol\nStep 16: Pour espresso\nStep 17: Add whipped cream\nStep 18: Pour alcohol\nStep"
    },
    {
        "generated_text": "Pour alcohol\nStep 11: Add whipped cream\nStep 12: Pour alcohol\nStep 13: Pour espresso\nStep 14: Add sugar\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Add whipped cream\nStep 18: Pour alcohol\nStep 19: Pour espresso\nStep 20: Add sugar\nStep"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Serve"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Pour espresso\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Pour espresso\nStep 4: Add whipped cream"
    },
    {
        "generated_text": "Pour alcohol\nStep 2: Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Add sugar\nStep 3: Pour espresso\nStep 4: Add whipped cream\nStep 5: Pour alcohol"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13:"
    },
    {
        "generated_text": "Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep "
    },
    {
        "generated_text": "Unscrew wheel\nStep 9: Withdraw wheel\nStep 10: Put wheel\nStep 11: Screw wheel\nStep 12: Screw wheel\nStep 13: Tight wheel\nStep 14: Jack down\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19"
    },
    {
        "generated_text": "Unscrew wheel\nStep 10: Unscrew wheel\nStep 11: Withdraw wheel\nStep 12: Put wheel\nStep 13: Screw wheel\nStep 14: Screw wheel\nStep 15: Screw wheel\nStep 16: Screw wheel\nStep 17: Screw wheel\nStep 18: Screw wheel\nStep 19:"
    },
    {
        "generated_text": "Unscrew wheel\nStep 11: Withdraw wheel\nStep 12: Put wheel\nStep 13: Screw wheel\nStep 14: Screw wheel\nStep 15: Screw wheel\nStep 16: Screw wheel\nStep 17: Screw wheel\nStep 18: Screw wheel\nStep 19: Screw wheel\nStep 20: S"
    },
    {
        "generated_text": "Screw wheel\nStep 12: Screw wheel\nStep 13: Tight wheel\nStep 14: Jack down\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Screw wheel\nStep 13: Tight wheel\nStep 14: Jack down\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Start loose\nStep 2: Jack up\nStep 3: Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Jack down\nStep 8: Tight wheel\nStep 9: Put things back\n\nTask: Change a Tire\nStep 1: Start loose\nStep 2: Jack up\nStep 3: Unscrew wheel\n"
    },
    {
        "generated_text": "Start loose\nStep 2: Jack up\nStep 3: Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Jack down\nStep 8: Tight wheel\nStep 9: Put things back\n\nTask: Change a Tire\nStep 1: Start loose\nStep 2: Jack up\nStep 3: Unscrew wheel\n"
    },
    {
        "generated_text": "Get things out\nStep 3: Start loose\nStep 4: Jack up\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Lower jack"
    },
    {
        "generated_text": "Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Lower jack\nStep 8: Tight wheel\nStep 9: Lower jack\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Lower jack\nStep 13: Tight wheel\nStep 14: Lower jack\nStep 15: Tight wheel\nStep 16:"
    },
    {
        "generated_text": "Put wheel\nStep 7: Screw wheel\nStep 8: Screw wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight"
    },
    {
        "generated_text": "Screw wheel\nStep 8: Screw wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18:"
    },
    {
        "generated_text": "Screw wheel\nStep 8: Screw wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18:"
    },
    {
        "generated_text": "Lower jack\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Lower jack\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Unscrew wheel\nStep 7: Start loose\nStep 8: Unscrew wheel\nStep 9: Withdraw wheel\nStep 10: Put wheel\nStep 11: Screw wheel\nStep 12: Screw wheel"
    },
    {
        "generated_text": "Get things out\nStep 3: Start loose\nStep 4: Jack up\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13: Start loose\nStep 14: Start"
    },
    {
        "generated_text": "Start loose\nStep 4: Jack up\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13: Start loose\nStep 14: Start loose\nStep 15: Start"
    },
    {
        "generated_text": "Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13: Start loose\nStep 14: Start loose\nStep 15: Start loose\nStep 16: Start loose\nStep 17"
    },
    {
        "generated_text": "Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Check tire pressure"
    },
    {
        "generated_text": "Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Check tire pressure"
    },
    {
        "generated_text": "Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Screw wheel\nStep 17: Screw wheel\nStep 18: Screw wheel\nStep 19: Screw wheel\nStep 20: Screw wheel"
    },
    {
        "generated_text": "\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Brake on\nStep 2: Get things out\nStep 3: Start loose\nStep 4: Jack up\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Check tire pressure"
    },
    {
        "generated_text": "Jack up\nStep 3: Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Tight wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 1"
    },
    {
        "generated_text": "Jack up\nStep 3: Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Tight wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 1"
    },
    {
        "generated_text": "Screw wheel\nStep 5: Tight wheel\nStep 6: Tight wheel\nStep 7: Tight wheel\nStep 8: Tight wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\n"
    },
    {
        "generated_text": "Screw wheel\nStep 6: Tight wheel\nStep 7: Tight wheel\nStep 8: Tight wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel"
    },
    {
        "generated_text": "Screw wheel\nStep 8: Tight wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: T"
    },
    {
        "generated_text": "Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13"
    },
    {
        "generated_text": "Tight wheel\nStep 9: Put things back\nStep 10: Put wheel\nStep 11: Screw wheel\nStep 12: Screw wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19:"
    },
    {
        "generated_text": "Tight wheel\nStep 9: Put things back\nStep 10: Put wheel\nStep 11: Screw wheel\nStep 12: Screw wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19:"
    },
    {
        "generated_text": "Put things back\nStep 10: Put wheel\nStep 11: Screw wheel\nStep 12: Screw wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20"
    },
    {
        "generated_text": "Screw wheel\nStep 11: Screw wheel\nStep 12: Screw wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Screw wheel\nStep 12: Screw wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Start loose\nStep 2: Jack up\nStep 3: Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Jack down\nStep 8: Tight wheel\nStep 9: Put things back\n\nTask: Change a Tire\nStep 1: Start loose\nStep 2: Jack up\nStep 3: Unscrew wheel\n"
    },
    {
        "generated_text": "Start loose\nStep 5: Jack up\nStep 6: Unscrew wheel\nStep 7: Withdraw wheel\nStep 8: Put wheel\nStep 9: Screw wheel\nStep 10: Jack down\nStep 11: Tight wheel\nStep 12: Put things back"
    },
    {
        "generated_text": "Start loose\nStep 5: Jack up\nStep 6: Unscrew wheel\nStep 7: Withdraw wheel\nStep 8: Put wheel\nStep 9: Screw wheel\nStep 10: Jack down\nStep 11: Tight wheel\nStep 12: Put things back"
    },
    {
        "generated_text": "Start loose\nStep 5: Jack up\nStep 6: Unscrew wheel\nStep 7: Withdraw wheel\nStep 8: Put wheel\nStep 9: Screw wheel\nStep 10: Jack down\nStep 11: Tight wheel\nStep 12: Put things back"
    },
    {
        "generated_text": "Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel"
    },
    {
        "generated_text": "Unscrew wheel\nStep 7: Withdraw wheel\nStep 8: Put wheel\nStep 9: Screw wheel\nStep 10: Jack down\nStep 11: Tight wheel\nStep 12: Put things back"
    },
    {
        "generated_text": "Unscrew wheel\nStep 7: Withdraw wheel\nStep 8: Put wheel\nStep 9: Screw wheel\nStep 10: Jack down\nStep 11: Tight wheel\nStep 12: Put things back"
    },
    {
        "generated_text": "Unscrew wheel\nStep 8: Withdraw wheel\nStep 9: Put wheel\nStep 10: Screw wheel\nStep 11: Jack down\nStep 12: Tight wheel\nStep 13: Put things back\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: T"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13"
    },
    {
        "generated_text": "Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14"
    },
    {
        "generated_text": "Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Jack down\nStep 8: Tight wheel\nStep 9: Put things back\n\nTask: Change a Tire\nStep 1: Get things out\nStep 2: Jack up\nStep 3: Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13"
    },
    {
        "generated_text": "Start loose\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13: Unscrew wheel\nStep 14: Withdraw wheel\nStep 15: Put wheel\nStep"
    },
    {
        "generated_text": "Jack down\nStep 6: Put things back\nStep 7: Tight wheel\nStep 8: Tight wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep"
    },
    {
        "generated_text": "Jack down\nStep 8: Tight wheel\nStep 9: Put things back\nStep 10: Check tire pressure"
    },
    {
        "generated_text": "Tight wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight"
    },
    {
        "generated_text": "Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Get things out\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13:"
    },
    {
        "generated_text": "Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep "
    },
    {
        "generated_text": "Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\n"
    },
    {
        "generated_text": "Unscrew wheel\nStep 6: Unscrew wheel\nStep 7: Withdraw wheel\nStep 8: Put wheel\nStep 9: Screw wheel\nStep 10: Jack down\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: T"
    },
    {
        "generated_text": "Unscrew wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight"
    },
    {
        "generated_text": "Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: T"
    },
    {
        "generated_text": "Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: T"
    },
    {
        "generated_text": "Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13"
    },
    {
        "generated_text": "Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\n\nTask: Change a Tire\nStep 1: Get things out\nStep 2: Start loose\nStep 3: Jack up\nStep"
    },
    {
        "generated_text": "Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\n\nTask: Change a Tire\nStep 1: Get things out\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew"
    },
    {
        "generated_text": "Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\n\nTask: Change a Tire\nStep 1: Get things out\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: With"
    },
    {
        "generated_text": "Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13: Start loose\nStep 14: Start loose\nStep 15: Start loose\nStep 16: Start loose\nStep 17: Start loose\nStep 18: Start loose\nStep 19: Start"
    },
    {
        "generated_text": "Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Put wheel\nStep 12: Screw wheel\nStep 13: Screw wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: T"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13:"
    },
    {
        "generated_text": "Unscrew wheel\nStep 6: Unscrew wheel\nStep 7: Tight wheel\nStep 8: Withdraw wheel\nStep 9: Put wheel\nStep 10: Screw wheel\nStep 11: Screw wheel\nStep 12: Tight wheel\nStep 13: Jack down\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16:"
    },
    {
        "generated_text": "Unscrew wheel\nStep 6: Unscrew wheel\nStep 7: Tight wheel\nStep 8: Withdraw wheel\nStep 9: Put wheel\nStep 10: Screw wheel\nStep 11: Screw wheel\nStep 12: Tight wheel\nStep 13: Jack down\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16:"
    },
    {
        "generated_text": "Jack up\nStep 7: Unscrew wheel\nStep 8: Withdraw wheel\nStep 9: Put wheel\nStep 10: Screw wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight"
    },
    {
        "generated_text": "Tight wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: T"
    },
    {
        "generated_text": "Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20:"
    },
    {
        "generated_text": "Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20:"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13:"
    },
    {
        "generated_text": "Screw wheel\nStep 13: Tight wheel\nStep 14: Screw wheel\nStep 15: Tight wheel\nStep 16: Screw wheel\nStep 17: Tight wheel\nStep 18: Screw wheel\nStep 19: Tight wheel\nStep 20: Screw wheel"
    },
    {
        "generated_text": "Brake on\nStep 2: Get things out\nStep 3: Start loose\nStep 4: Jack up\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Check tire pressure"
    },
    {
        "generated_text": "Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14"
    },
    {
        "generated_text": "Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel"
    },
    {
        "generated_text": "Unscrew wheel\nStep 7: Withdraw wheel\nStep 8: Put wheel\nStep 9: Screw wheel\nStep 10: Jack down\nStep 11: Tight wheel\nStep 12: Put things back\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight"
    },
    {
        "generated_text": "Start loose\nStep 9: Unscrew wheel\nStep 10: Unscrew wheel\nStep 11: Withdraw wheel\nStep 12: Put wheel\nStep 13: Screw wheel\nStep 14: Screw wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep "
    },
    {
        "generated_text": "Unscrew wheel\nStep 11: Withdraw wheel\nStep 12: Put wheel\nStep 13: Screw wheel\nStep 14: Screw wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Screw wheel\nStep 12: Screw wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Screw wheel\nStep 12: Screw wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Put things back\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Screw wheel\nStep 14: Screw wheel\nStep 15: Screw wheel\nStep 16: Screw wheel\nStep 17: Screw wheel\nStep 18: Screw wheel\nStep 19: Screw wheel\nStep 20: Screw wheel"
    },
    {
        "generated_text": "Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13"
    },
    {
        "generated_text": "Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep "
    },
    {
        "generated_text": "Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep "
    },
    {
        "generated_text": "Unscrew wheel\nStep 6: Unscrew wheel\nStep 7: Withdraw wheel\nStep 8: Put wheel\nStep 9: Screw wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16:"
    },
    {
        "generated_text": "Unscrew wheel\nStep 7: Withdraw wheel\nStep 8: Put wheel\nStep 9: Screw wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: T"
    },
    {
        "generated_text": "Screw wheel\nStep 8: Tight wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: T"
    },
    {
        "generated_text": "Screw wheel\nStep 8: Tight wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: T"
    },
    {
        "generated_text": "Tight wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: T"
    },
    {
        "generated_text": "Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20:"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13"
    },
    {
        "generated_text": "Jack up\nStep 3: Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Tight wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 1"
    },
    {
        "generated_text": "Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Lower jack\nStep 8: Tight wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep"
    },
    {
        "generated_text": "Screw wheel\nStep 6: Lower jack\nStep 7: Tight wheel\nStep 8: Tight wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\n"
    },
    {
        "generated_text": "Tight wheel\nStep 7: Tight wheel\nStep 8: Tight wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel"
    },
    {
        "generated_text": "Tight wheel\nStep 8: Tight wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13:"
    },
    {
        "generated_text": "Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Check tire pressure"
    },
    {
        "generated_text": "Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Check tire pressure"
    },
    {
        "generated_text": "Unscrew wheel\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Unscrew wheel\nStep 7: Unscrew wheel\nStep 8: Unscrew wheel\nStep 9: Unscrew wheel\nStep 10: Unscrew wheel\nStep 11: Unscrew wheel\nStep 12: Unscrew wheel\n"
    },
    {
        "generated_text": "Unscrew wheel\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Unscrew wheel\nStep 7: Unscrew wheel\nStep 8: Unscrew wheel\nStep 9: Unscrew wheel\nStep 10: Unscrew wheel\nStep 11: Unscrew wheel\nStep 12: Unscrew wheel\n"
    },
    {
        "generated_text": "Put wheel\nStep 5: Screw wheel\nStep 6: Jack down\nStep 7: Tight wheel\nStep 8: Put things back\nStep 9: Check tire pressure"
    },
    {
        "generated_text": "Screw wheel\nStep 6: Jack down\nStep 7: Tight wheel\nStep 8: Put things back\nStep 9: Check tire pressure"
    },
    {
        "generated_text": "Jack down\nStep 8: Tight wheel\nStep 9: Put things back\nStep 10: Check tire pressure"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13:"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13:"
    },
    {
        "generated_text": "Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel"
    },
    {
        "generated_text": "Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel"
    },
    {
        "generated_text": "Jack down\nStep 7: Tight wheel\nStep 8: Tight wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\n"
    },
    {
        "generated_text": "Get things out\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13:"
    },
    {
        "generated_text": "Unscrew wheel\nStep 3: Withdraw wheel\nStep 4: Put wheel\nStep 5: Screw wheel\nStep 6: Jack down\nStep 7: Tight wheel\nStep 8: Put things back\nStep 9: Check tire pressure"
    },
    {
        "generated_text": "Unscrew wheel\nStep 7: Unscrew wheel\nStep 8: Withdraw wheel\nStep 9: Put wheel\nStep 10: Screw wheel\nStep 11: Screw wheel\nStep 12: Tight wheel\nStep 13: Jack down\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17"
    },
    {
        "generated_text": "Unscrew wheel\nStep 7: Unscrew wheel\nStep 8: Withdraw wheel\nStep 9: Put wheel\nStep 10: Screw wheel\nStep 11: Screw wheel\nStep 12: Tight wheel\nStep 13: Jack down\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17"
    },
    {
        "generated_text": "Unscrew wheel\nStep 8: Withdraw wheel\nStep 9: Put wheel\nStep 10: Screw wheel\nStep 11: Screw wheel\nStep 12: Tight wheel\nStep 13: Jack down\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18:"
    },
    {
        "generated_text": "Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": ": Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Brake on\nStep 2: Get things out\nStep 3: Start loose\nStep 4: Jack up\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Check tire pressure"
    },
    {
        "generated_text": "Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Jack down\nStep 8: Tight wheel\nStep 9: Put things back\nStep 10: Check tire pressure"
    },
    {
        "generated_text": "Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\n"
    },
    {
        "generated_text": "Screw wheel\nStep 8: Screw wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18:"
    },
    {
        "generated_text": "Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20:"
    },
    {
        "generated_text": "Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20:"
    },
    {
        "generated_text": "Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20:"
    },
    {
        "generated_text": "Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Start loose\nStep 2: Jack up\nStep 3: Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Jack down\nStep 8: Tight wheel\nStep 9: Put things back\nStep 10: Check tire pressure"
    },
    {
        "generated_text": "Unscrew wheel\nStep 3: Withdraw wheel\nStep 4: Put wheel\nStep 5: Screw wheel\nStep 6: Jack down\nStep 7: Tight wheel\nStep 8: Put things back\nStep 9: Check tire pressure"
    },
    {
        "generated_text": "Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Jack down\nStep 8: Tight wheel\nStep 9: Put things back\nStep 10: Check tire pressure"
    },
    {
        "generated_text": "Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Jack down\nStep 8: Tight wheel\nStep 9: Put things back\nStep 10: Check tire pressure"
    },
    {
        "generated_text": "Put wheel\nStep 6: Screw wheel\nStep 7: Jack down\nStep 8: Tight wheel\nStep 9: Put things back\nStep 10: Check tire pressure"
    },
    {
        "generated_text": "Screw wheel\nStep 8: Tight wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13: Start loose\nStep 14: Unscrew wheel\nStep 15: Withdraw wheel\nStep 16: Get things out\nStep 17: Put wheel\nStep 18: Screw"
    },
    {
        "generated_text": "Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13: Start loose\nStep 14: Unscrew wheel\nStep 15: Withdraw wheel\nStep 16: Get things out\nStep 17: Put wheel\nStep 18: Screw wheel\nStep 19: Jack"
    },
    {
        "generated_text": "Start loose\nStep 2: Jack up\nStep 3: Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Jack down\nStep 8: Tight wheel\nStep 9: Put things back\n\nTask: Change a Tire\nStep 1: Start loose\nStep 2: Jack up\nStep 3: Unscrew wheel\n"
    },
    {
        "generated_text": "Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\n\nTask: Change a Tire\nStep 1: Get things out\nStep 2: Start loose\nStep 3: Jack up\nStep"
    },
    {
        "generated_text": "Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\n\nTask: Change a Tire\nStep 1: Get things out\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: With"
    },
    {
        "generated_text": "Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\n\nTask: Change a Tire\nStep 1: Get things out\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: With"
    },
    {
        "generated_text": "Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\n\nTask: Change a Tire\nStep 1: Get things out\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\n"
    },
    {
        "generated_text": "Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\n\nTask: Change a Tire\nStep 1: Get things out\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel"
    },
    {
        "generated_text": "Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Put wheel\nStep 12: Screw wheel\nStep 13: Screw wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: T"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13:"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13:"
    },
    {
        "generated_text": "Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14"
    },
    {
        "generated_text": "Unscrew wheel\nStep 6: Unscrew wheel\nStep 7: Withdraw wheel\nStep 8: Put wheel\nStep 9: Screw wheel\nStep 10: Screw wheel\nStep 11: Tight wheel\nStep 12: Jack down\nStep 13: Tight wheel\nStep 14: Put things back\nStep 15: Tight wheel\nStep 16:"
    },
    {
        "generated_text": "Tight wheel\nStep 8: Put things back\nStep 9: Start loose\nStep 10: Unscrew wheel\nStep 11: Unscrew wheel\nStep 12: Withdraw wheel\nStep 13: Screw wheel\nStep 14: Screw wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep "
    },
    {
        "generated_text": "Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Screw wheel\nStep 14: Screw wheel\nStep 15: Screw wheel\nStep 16: Screw wheel\nStep 17: Screw wheel\nStep 18: Screw wheel\nStep 19: Screw wheel\nStep 20: Screw wheel"
    },
    {
        "generated_text": "Screw wheel\nStep 14: Screw wheel\nStep 15: Screw wheel\nStep 16: Screw wheel\nStep 17: Screw wheel\nStep 18: Screw wheel\nStep 19: Screw wheel\nStep 20: Screw wheel"
    },
    {
        "generated_text": "Screw wheel\nStep 15: Screw wheel\nStep 16: Screw wheel\nStep 17: Screw wheel\nStep 18: Screw wheel\nStep 19: Screw wheel\nStep 20: Screw wheel"
    },
    {
        "generated_text": "Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Start loose\nStep 2: Jack up\nStep 3: Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Jack down\nStep 8: Tight wheel\nStep 9: Put things back\nStep 10: Check tire pressure"
    },
    {
        "generated_text": "Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Jack down\nStep 8: Tight wheel\nStep 9: Put things back\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep"
    },
    {
        "generated_text": "Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\n"
    },
    {
        "generated_text": "Start loose\nStep 8: Unscrew wheel\nStep 9: Withdraw wheel\nStep 10: Put wheel\nStep 11: Screw wheel\nStep 12: Screw wheel\nStep 13: Tight wheel\nStep 14: Jack down\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: T"
    },
    {
        "generated_text": "Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: T"
    },
    {
        "generated_text": "Start loose\nStep 2: Jack up\nStep 3: Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Jack down\nStep 8: Tight wheel\nStep 9: Put things back\n\nTask: Change a Tire\nStep 1: Start loose\nStep 2: Jack up\nStep 3: Unscrew wheel\n"
    },
    {
        "generated_text": "Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\n\nTask: Change a Tire\nStep 1: Get things out\nStep 2: Start loose\nStep 3: Jack up\nStep"
    },
    {
        "generated_text": "Jack up\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep"
    },
    {
        "generated_text": "Jack up\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep"
    },
    {
        "generated_text": "Unscrew wheel\nStep 8: Withdraw wheel\nStep 9: Put wheel\nStep 10: Screw wheel\nStep 11: Tight wheel\nStep 12: Jack down\nStep 13: Tight wheel\nStep 14: Put things back\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: T"
    },
    {
        "generated_text": "Unscrew wheel\nStep 9: Unscrew wheel\nStep 10: Withdraw wheel\nStep 11: Put wheel\nStep 12: Screw wheel\nStep 13: Screw wheel\nStep 14: Tight wheel\nStep 15: Jack down\nStep 16: Tight wheel\nStep 17: Put things back\nStep 18: Tight wheel\nStep "
    },
    {
        "generated_text": "Put wheel\nStep 10: Screw wheel\nStep 11: Screw wheel\nStep 12: Tight wheel\nStep 13: Jack down\nStep 14: Tight wheel\nStep 15: Put things back\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20:"
    },
    {
        "generated_text": "Put wheel\nStep 11: Screw wheel\nStep 12: Screw wheel\nStep 13: Tight wheel\nStep 14: Jack down\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13:"
    },
    {
        "generated_text": "Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep "
    },
    {
        "generated_text": "Unscrew wheel\nStep 6: Unscrew wheel\nStep 7: Start loose\nStep 8: Unscrew wheel\nStep 9: Withdraw wheel\nStep 10: Put wheel\nStep 11: Screw wheel\nStep 12: Screw wheel\nStep 13: Tight wheel\nStep 14: Jack down\nStep 15: Tight wheel\nStep 16"
    },
    {
        "generated_text": "Unscrew wheel\nStep 7: Withdraw wheel\nStep 8: Put wheel\nStep 9: Screw wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: T"
    },
    {
        "generated_text": "Withdraw wheel\nStep 8: Put wheel\nStep 9: Screw wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight"
    },
    {
        "generated_text": "Screw wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20"
    },
    {
        "generated_text": "Screw wheel\nStep 13: Screw wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Tight wheel\nStep 16: Tight wheel\nStep 17: Tight wheel\nStep 18: Tight wheel\nStep 19: Tight wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Start loose\nStep 2: Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Start loose\nStep 13:"
    },
    {
        "generated_text": "Unscrew wheel\nStep 3: Unscrew wheel\nStep 4: Unscrew wheel\nStep 5: Unscrew wheel\nStep 6: Unscrew wheel\nStep 7: Unscrew wheel\nStep 8: Unscrew wheel\nStep 9: Unscrew wheel\nStep 10: Unscrew wheel\nStep 11: Unscrew wheel\nStep"
    },
    {
        "generated_text": "Unscrew wheel\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Start loose\nStep 7: Jack up\nStep 8: Unscrew wheel\nStep 9: Unscrew wheel\nStep 10: Withdraw wheel\nStep 11: Start loose\nStep 12: Screw wheel\nStep 13: Screw wheel\nStep 14"
    },
    {
        "generated_text": "Unscrew wheel\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Start loose\nStep 7: Jack up\nStep 8: Unscrew wheel\nStep 9: Unscrew wheel\nStep 10: Withdraw wheel\nStep 11: Start loose\nStep 12: Screw wheel\nStep 13: Screw wheel\nStep 14"
    },
    {
        "generated_text": "Start loose\nStep 2: Jack up\nStep 3: Unscrew wheel\nStep 4: Withdraw wheel\nStep 5: Put wheel\nStep 6: Screw wheel\nStep 7: Jack down\nStep 8: Tight wheel\nStep 9: Put things back\n\nTask: Change a Tire\nStep 1: Start loose\nStep 2: Jack up\nStep 3: Unscrew wheel\n"
    },
    {
        "generated_text": "Jack down\nStep 4: Tight wheel\nStep 5: Put things back\nStep 6: Lower jack\nStep 7: Lower jack\nStep 8: Lower jack\nStep 9: Lower jack"
    },
    {
        "generated_text": "Jack down\nStep 6: Tight wheel\nStep 7: Put wheel\nStep 8: Tight wheel\nStep 9: Tight wheel\nStep 10: Tight wheel\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14: Tight wheel\nStep 15: Tight wheel\nStep 16: Tight wheel\nStep "
    },
    {
        "generated_text": "Brake on\nStep 2: Get things out\nStep 3: Start loose\nStep 4: Jack up\nStep 5: Unscrew wheel\nStep 6: Withdraw wheel\nStep 7: Put wheel\nStep 8: Screw wheel\nStep 9: Jack down\nStep 10: Tight wheel\nStep 11: Put things back\nStep 12: Check tire pressure"
    },
    {
        "generated_text": "Start loose\nStep 3: Jack up\nStep 4: Unscrew wheel\nStep 5: Withdraw wheel\nStep 6: Put wheel\nStep 7: Screw wheel\nStep 8: Jack down\nStep 9: Tight wheel\nStep 10: Put things back\nStep 11: Tight wheel\nStep 12: Tight wheel\nStep 13: Tight wheel\nStep 14"
    },
    {
        "generated_text": "Unscrew wheel\nStep 18: Withdraw wheel\nStep 19: Tight wheel\nStep 20: Tight wheel\nStep 21: Tight wheel\nStep 22: Tight wheel\nStep 23: Tight wheel\nStep 24: Tight wheel\nStep 25: Tight wheel\nStep 26: Tight wheel\nStep 27: Tight wheel\nStep 2"
    },
    {
        "generated_text": "18: Unscrew wheel\nStep 19: Withdraw wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "18: Unscrew wheel\nStep 19: Withdraw wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "18: Unscrew wheel\nStep 19: Withdraw wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "18: Unscrew wheel\nStep 19: Withdraw wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "18: Unscrew wheel\nStep 19: Withdraw wheel\nStep 20: Tight wheel"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Press coffee\nStep 4: Steam milk\nStep 5: Pour espresso"
    },
    {
        "generated_text": "Press coffee\nStep 4: Steam milk\nStep 5: Pour espresso"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Steam milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Steam milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk"
    },
    {
        "generated_text": "Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 3: Press coffee\nStep 4: Pour milk\nStep 5: Pour espresso"
    },
    {
        "generated_text": "Pour milk\nStep 3: Press coffee\nStep 4: Pour milk\nStep 5: Pour espresso"
    },
    {
        "generated_text": "Pour milk\nStep 3: Press coffee\nStep 4: Pour milk\nStep 5: Pour espresso"
    },
    {
        "generated_text": "Pour milk\nStep 3: Press coffee\nStep 4: Pour milk\nStep 5: Pour espresso"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Steam milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk"
    },
    {
        "generated_text": "Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Top with foam"
    },
    {
        "generated_text": "Pour milk\nStep 4: Stir mixture\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Press coffee\nStep 4: Steam milk\nStep 5: Pour espresso"
    },
    {
        "generated_text": "Press coffee\nStep 4: Steam milk\nStep 5: Pour espresso"
    },
    {
        "generated_text": "Pour milk\nStep 5: Top with foam"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 3: Pour espresso"
    },
    {
        "generated_text": "Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 8: Pour milk\nStep 9: Pour milk\nStep 10: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 9: Pour milk\nStep 10: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 3: Steam milk\nStep 4: Pour milk\nStep 5: Pour espresso"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Top with foam"
    },
    {
        "generated_text": "Steam milk\nStep 4: Pour milk\nStep 5: Pour espresso"
    },
    {
        "generated_text": "Steam milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 6: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 4: Add coffee\nStep 5: Press coffee\nStep 6: Pour espresso"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Press coffee\nStep 5: Steam milk\nStep 6: Pour milk"
    },
    {
        "generated_text": "Press coffee\nStep 13: Add coffee\nStep 14: Press coffee\nStep 15: Add coffee\nStep 16: Press coffee\nStep 17: Add coffee\nStep 18: Press coffee\nStep 19: Add coffee\nStep 20: Press coffee\nStep 21: Add coffee\nStep 22: Press coffee\nStep 23: Add coffee\nStep 24: Press coffee\n"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Top with foam"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Top with foam"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Top with whipped cream"
    },
    {
        "generated_text": "Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Press coffee\nStep 4: Steam milk\nStep 5: Pour espresso\nStep 6: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Steam milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Press coffee\nStep 4: Steam milk\nStep 5: Pour espresso\nStep 6: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 7: Pour espresso"
    },
    {
        "generated_text": "Pour milk\nStep 7: Pour espresso"
    },
    {
        "generated_text": "Pour espresso"
    },
    {
        "generated_text": "Pour espresso"
    },
    {
        "generated_text": "Pour espresso"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 3: Press coffee\nStep 4: Steam milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 3: Press coffee\nStep 4: Steam milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 3: Press coffee\nStep 4: Steam milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 4: Add coffee\nStep 5: Press coffee\nStep 6: Pour espresso"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Top with foam"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Top with foam"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Top with foam"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Top with foam"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Top with foam"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Add coffee\nStep 2: Press coffee\nStep 3: Steam milk\nStep 4: Pour espresso\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 2: Pour espresso\nStep 3: Pour milk\nStep 4: Pour milk\nStep 5: Pour milk"
    },
    {
        "generated_text": "Pour milk\nStep 3: Pour espresso"
    },
    {
        "generated_text": "Pour milk\nStep 3: Pour espresso"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 3: Add taco\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add onion\nStep 9: Add meat\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14:"
    },
    {
        "generated_text": "Add lettuce\nStep 7: Add tomato\nStep 8: Add cheese\nStep 9: Add tortilla\nStep 10: Add onion\n\nTask: Make Taco Salad\nStep 1: Add onion\nStep 2: Add meat\nStep 3: Add lettuce\nStep 4: Add tomato\nStep 5: Add cheese\nStep 6: Add tortilla\nStep 7: Add on"
    },
    {
        "generated_text": "Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add cheese\nStep 14: Add cheese\nStep 15: Add cheese\nStep 16: Add cheese\nStep 17: Add cheese\nStep 18: Add cheese\nStep 19: Add cheese\nStep 20: Add cheese\nStep 21:"
    },
    {
        "generated_text": "Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add cheese\nStep 14: Add cheese\nStep 15: Add cheese\nStep 16: Add cheese\nStep 17: Add cheese\nStep 18: Add cheese\nStep 19: Add cheese\nStep 20: Add cheese\nStep 21:"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Stir\nStep 3: Add taco\nStep 4: Stir\nStep 5: Stir\nStep 6: Stir\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato"
    },
    {
        "generated_text": "Add lettuce\nStep 9: Add tomato\nStep 10: Add cheese"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat\nStep 14: Add"
    },
    {
        "generated_text": "Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat\nStep 14: Add"
    },
    {
        "generated_text": "Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add taco\nStep 9: Add onion\nStep 10: Stir"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add ham\nStep 6: Add ham\nStep 7: Add ham\nStep 8: Add ham\nStep 9: Add ham\nStep 10: Add ham"
    },
    {
        "generated_text": "Add lettuce\nStep 9: Add tomato\nStep 10: Add cheese\nStep 11: Add tortilla\nStep 12: Add meat\nStep 13: Add taco\nStep 14: Add lettuce\nStep 15: Add tomato\nStep 16: Add cheese\nStep 17: Add tortilla\nStep 18: Add meat\nStep 19: Add taco"
    },
    {
        "generated_text": "Add lettuce\nStep 9: Add tomato\nStep 10: Add cheese\nStep 11: Add tortilla\nStep 12: Add meat\nStep 13: Add taco\nStep 14: Add lettuce\nStep 15: Add tomato\nStep 16: Add cheese\nStep 17: Add tortilla\nStep 18: Add meat\nStep 19: Add taco"
    },
    {
        "generated_text": "Add lettuce\nStep 9: Add tomato\nStep 10: Add cheese\nStep 11: Add tortilla\nStep 12: Add meat\nStep 13: Add taco\nStep 14: Add lettuce\nStep 15: Add tomato\nStep 16: Add cheese\nStep 17: Add tortilla\nStep 18: Add meat\nStep 19: Add taco"
    },
    {
        "generated_text": "Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add sesame oil\nStep 14: Add sesame oil\nStep 15: Add sesame oil\nStep 16: Add sesame oil\nStep 17: Add sesame oil\nStep 18: Add sesame oil\nStep 19: Add sesame"
    },
    {
        "generated_text": "Add tomato\nStep 12: Add tortilla\nStep 13: Add mayonnaise\nStep 14: Add sesame oil\nStep 15: Add sesame oil\nStep 16: Add sesame oil\nStep 17: Add sesame oil\nStep 18: Add sesame oil\nStep 19: Add sesame oil\nStep 20: Add sesame oil\nStep 21: Add"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add tomato\nStep 3: Add lettuce\nStep 4: Add meat\nStep 5: Add cheese\nStep 6: Add tortilla\nStep 7: Add taco\nStep 8: Add tortilla\nStep 9: Add cheese\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add onion\nStep 13: Add meat\nStep 14:"
    },
    {
        "generated_text": "Add taco\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add onion\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15"
    },
    {
        "generated_text": "Add lettuce\nStep 6: Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add taco\nStep 11: Add lettuce\nStep 12: Add tomato\nStep 13: Add cheese\nStep 14: Add tortilla\nStep 15: Add meat\nStep 16: Add taco\nStep "
    },
    {
        "generated_text": "Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15: Add lettuce\nStep 16: Add tomato\nStep 17: Add cheese\nStep"
    },
    {
        "generated_text": "Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15: Add lettuce\nStep 16: Add tomato\nStep 17: Add cheese\nStep"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add taco\nStep 3: Add fish\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat\nStep 14: Add"
    },
    {
        "generated_text": "Add tomato\nStep 8: Add cheese\nStep 9: Add tortilla\nStep 10: Add fish\nStep 11: Add fish\nStep 12: Add fish\nStep 13: Add fish\nStep 14: Add fish\nStep 15: Add fish\nStep 16: Add fish\nStep 17: Add fish\nStep 18: Add fish\nStep 19: Add fish"
    },
    {
        "generated_text": "Add tomato\nStep 8: Add cheese\nStep 9: Add tortilla\nStep 10: Add fish\nStep 11: Add fish\nStep 12: Add fish\nStep 13: Add fish\nStep 14: Add fish\nStep 15: Add fish\nStep 16: Add fish\nStep 17: Add fish\nStep 18: Add fish\nStep 19: Add fish"
    },
    {
        "generated_text": "Add fish\nStep 10: Add fish"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 3: Add lettuce\nStep 4: Add tomato\nStep 5: Add cheese\nStep 6: Add taco\nStep 7: Add onion\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add taco\nStep 14:"
    },
    {
        "generated_text": "Add taco\nStep 5: Add cheese\nStep 6: Add tomato\nStep 7: Add onion\nStep 8: Add tortilla\nStep 9: Add lettuce\nStep 10: Add meat\nStep 11: Add taco\nStep 12: Add cheese\nStep 13: Add tomato\nStep 14: Add onion\nStep 15: Add tortilla\nStep "
    },
    {
        "generated_text": "Add taco\nStep 5: Add cheese\nStep 6: Add tomato\nStep 7: Add onion\nStep 8: Add tortilla\nStep 9: Add lettuce\nStep 10: Add meat\nStep 11: Add taco\nStep 12: Add cheese\nStep 13: Add tomato\nStep 14: Add onion\nStep 15: Add tortilla\nStep "
    },
    {
        "generated_text": "Add taco\nStep 5: Add cheese\nStep 6: Add tomato\nStep 7: Add onion\nStep 8: Add tortilla\nStep 9: Add lettuce\nStep 10: Add meat\nStep 11: Add taco\nStep 12: Add cheese\nStep 13: Add tomato\nStep 14: Add onion\nStep 15: Add tortilla\nStep "
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add onion\nStep 4: Add tomato\nStep 5: Stir\nStep 6: Add cheese\nStep 7: Add meat\nStep 8: Add taco\nStep 9: Add tortilla\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add meat\nStep 14: Add taco\nStep 15:"
    },
    {
        "generated_text": "Add onion\nStep 4: Add tomato\nStep 5: Stir\nStep 6: Add cheese\nStep 7: Add meat\nStep 8: Add taco\nStep 9: Add tortilla\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add meat\nStep 14: Add taco\nStep 15:"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add taco\nStep 5: Add lettuce\nStep 6: Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add sesame oil\nStep 10: Add sesame oil"
    },
    {
        "generated_text": "Add taco\nStep 6: Add lettuce\nStep 7: Add tomato\nStep 8: Add cheese\nStep 9: Add tortilla\nStep 10: Add sesame oil\nStep 11: Serve"
    },
    {
        "generated_text": "Add lettuce\nStep 8: Add tomato\nStep 9: Add tortilla\nStep 10: Add sesame oil"
    },
    {
        "generated_text": "Add meat\nStep 10: Add cheese\nStep 11: Add meat\nStep 12: Add cheese\nStep 13: Add meat\nStep 14: Add cheese\nStep 15: Add meat\nStep 16: Add cheese\nStep 17: Add meat\nStep 18: Add cheese\nStep 19: Add meat\nStep 20: Add cheese\nStep "
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add taco\nStep 5: Add lettuce\nStep 6: Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add onion\nStep 11: Stir\nStep 12: Stir\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15: Add lettuce\nStep 16:"
    },
    {
        "generated_text": "Add taco\nStep 5: Add lettuce\nStep 6: Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add onion\nStep 11: Stir\nStep 12: Stir\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15: Add lettuce\nStep 16:"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 4: Add taco\nStep 5: Add lettuce\nStep 6: Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15:"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\n\nTask: Make Taco Salad\nStep 1: Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\n\nTask"
    },
    {
        "generated_text": "Spread creme upon cake\nStep 5: Spread creme upon cake\nStep 6: Spread creme upon cake\nStep 7: Spread creme upon cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Spread creme upon cake\nStep 11: Spread creme upon cake\nStep 12:"
    },
    {
        "generated_text": "Spread creme upon cake\nStep 5: Spread creme upon cake\nStep 6: Spread creme upon cake\nStep 7: Spread creme upon cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Spread creme upon cake\nStep 11: Spread creme upon cake\nStep 12:"
    },
    {
        "generated_text": "Spread creme upon cake\nStep 5: Spread creme upon cake\nStep 6: Spread creme upon cake\nStep 7: Spread creme upon cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Spread creme upon cake\nStep 11: Spread creme upon cake\nStep 12:"
    },
    {
        "generated_text": "Spread creme upon cake\nStep 5: Spread creme upon cake\nStep 6: Spread creme upon cake\nStep 7: Spread creme upon cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Spread creme upon cake\nStep 11: Spread creme upon cake\nStep 12:"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add cheese\nStep 5: Add taco\nStep 6: Add tortilla\nStep 7: Add meat\nStep 8: Add onion\nStep 9: Stir\nStep 10: Stir"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add taco\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add salsa\nStep 9: Add sour cream\nStep 10: Add cilantro\nStep 11: Add lime juice\nStep 12: Stir\nStep 13: Serve"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add onion\nStep 8: Add rice\nStep 9: Add onion\nStep 10: Add rice"
    },
    {
        "generated_text": "Add taco\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat\nStep 14: Add lettuce\nStep 15: Add tomato\nStep 16: Add cheese\nStep 17: Add tortilla\nStep 18: Add meat\nStep 19: Add lettuce"
    },
    {
        "generated_text": "Add taco\nStep 11: Add lettuce\nStep 12: Add tomato\nStep 13: Add cheese\nStep 14: Add tortilla\nStep 15: Add meat\nStep 16: Add lettuce\nStep 17: Add tomato\nStep 18: Add cheese\nStep 19: Add tortilla\nStep 20: Add meat\nStep 21: Add lett"
    },
    {
        "generated_text": "Add taco\nStep 11: Add lettuce\nStep 12: Add tomato\nStep 13: Add cheese\nStep 14: Add tortilla\nStep 15: Add meat\nStep 16: Add lettuce\nStep 17: Add tomato\nStep 18: Add cheese\nStep 19: Add tortilla\nStep 20: Add meat\nStep 21: Add lett"
    },
    {
        "generated_text": "Add lettuce\nStep 12: Add tomato\nStep 13: Add cheese\nStep 14: Add tortilla\nStep 15: Add meat\nStep 16: Add lettuce\nStep 17: Add tomato\nStep 18: Add cheese\nStep 19: Add tortilla\nStep 20: Add meat\nStep 21: Add lettuce\nStep 22: Add tom"
    },
    {
        "generated_text": "Add tomato\nStep 14: Add cheese\nStep 15: Add tortilla\nStep 16: Add meat\nStep 17: Add lettuce\nStep 18: Add tomato\nStep 19: Add cheese\nStep 20: Add tortilla\nStep 21: Add meat\nStep 22: Add lettuce\nStep 23: Add tomato\nStep 24: Add che"
    },
    {
        "generated_text": "Add tomato\nStep 14: Add cheese\nStep 15: Add tortilla\nStep 16: Add meat\nStep 17: Add lettuce\nStep 18: Add tomato\nStep 19: Add cheese\nStep 20: Add tortilla\nStep 21: Add meat\nStep 22: Add lettuce\nStep 23: Add tomato\nStep 24: Add che"
    },
    {
        "generated_text": "Add tomato\nStep 15: Add cheese\nStep 16: Add lettuce\nStep 17: Add tomato\nStep 18: Add cheese\nStep 19: Add lettuce\nStep 20: Add tomato\nStep 21: Add cheese\nStep 22: Add lettuce\nStep 23: Add tomato\nStep 24: Add cheese\nStep 25:"
    },
    {
        "generated_text": "Add tomato\nStep 15: Add cheese\nStep 16: Add lettuce\nStep 17: Add tomato\nStep 18: Add cheese\nStep 19: Add lettuce\nStep 20: Add tomato\nStep 21: Add cheese\nStep 22: Add lettuce\nStep 23: Add tomato\nStep 24: Add cheese\nStep 25:"
    },
    {
        "generated_text": "Add tortilla\nStep 16: Add meat\nStep 17: Add lettuce\nStep 18: Add tomato\nStep 19: Add cheese\nStep 20: Stir\nStep 21: Add tortilla\nStep 22: Add meat\nStep 23: Add lettuce\nStep 24: Add tomato\nStep 25: Add cheese\nStep 26: Stir\n"
    },
    {
        "generated_text": "Add tortilla\nStep 16: Add meat\nStep 17: Add lettuce\nStep 18: Add tomato\nStep 19: Add cheese\nStep 20: Stir\nStep 21: Add tortilla\nStep 22: Add meat\nStep 23: Add lettuce\nStep 24: Add tomato\nStep 25: Add cheese\nStep 26: Stir\n"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add taco\nStep 7: Add lettuce\nStep 8: Add tomato\nStep 9: Add cheese\nStep 10: Add tortilla"
    },
    {
        "generated_text": "Flip pancake\nStep 13: Flip pancake\nStep 14: Flip pancake\nStep 15: Flip pancake\nStep 16: Flip pancake\nStep 17: Flip pancake\nStep 18: Flip pancake\nStep 19: Flip pancake\nStep 20: Flip pancake\nStep 21:"
    },
    {
        "generated_text": "Add taco\nStep 14: Add lettuce\nStep 15: Add tomato\nStep 16: Add meat\nStep 17: Add tortilla\nStep 18: Add cheese\nStep 19: Add taco\nStep 20: Add lettuce\nStep 21: Add tomato\nStep 22: Add meat\nStep 22: Add tortilla\nStep 23: Add che"
    },
    {
        "generated_text": "Add meat\nStep 20: Add cheese\nStep 21: Add lettuce\nStep 22: Add tomato\nStep 23: Add cheese\nStep 24: Add lettuce\nStep 25: Add tomato\nStep 26: Add cheese\nStep 27: Add lettuce\nStep 28: Add tomato\nStep 29: Add cheese\nStep 30: Add"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat\nStep 14: Add"
    },
    {
        "generated_text": "Add taco\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add tortilla\nStep 7: Add meat\nStep 8: Add cheese\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add tortilla\nStep 12: Add meat\nStep 13: Add cheese\nStep 14: Add lettuce\nStep 15"
    },
    {
        "generated_text": "Add tomato\nStep 5: Add taco\nStep 6: Add tortilla\nStep 7: Add onion\nStep 8: Add meat\nStep 9: Add cheese\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add taco\nStep 13: Add tortilla\nStep 14: Add cheese\nStep 15: Add lettuce\nStep "
    },
    {
        "generated_text": "Add lettuce\nStep 7: Add tomato\nStep 8: Add cheese\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add lettuce\nStep 13: Add tomato\nStep 14: Add cheese\nStep 15: Add lettuce\nStep 16: Add tomato\nStep 17: Add cheese"
    },
    {
        "generated_text": "Add lettuce\nStep 9: Add tomato\nStep 10: Add cheese\nStep 11: Add meat\nStep 12: Add cheese\nStep 13: Add lettuce\nStep 14: Add tomato\nStep 15: Add cheese\nStep 16: Add meat\nStep 17: Add cheese\nStep 18: Add lettuce\nStep 19: Add tomato"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat\nStep 14: Add"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add cheese\nStep 4: Add taco\nStep 5: Add meat\nStep 6: Add tortilla\nStep 7: Add onion\nStep 8: Stir\nStep 9: Stir\nStep 10: Stir\nStep 11: Serve"
    },
    {
        "generated_text": "Add meat\nStep 8: Add lettuce\nStep 9: Add tomato\nStep 10: Add cheese\nStep 11: Add tortilla\nStep 12: Add meat\nStep 13: Add lettuce\nStep 14: Add tomato\nStep 15: Add cheese\nStep 16: Add tortilla\nStep 17: Add meat\nStep 18: Add lettuce\nStep"
    },
    {
        "generated_text": "Add tomato\nStep 9: Add cheese\nStep 10: Add tortilla\nStep 11: Add meat\nStep 12: Add lettuce\nStep 13: Add tomato\nStep 14: Add cheese\nStep 15: Add tortilla\nStep 16: Add meat\nStep 17: Add lettuce\nStep 18: Add tomato\nStep 19: Add cheese"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add taco\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat\nStep 14: Add lettuce\nStep 15"
    },
    {
        "generated_text": "Add lettuce\nStep 5: Add tomato\nStep 6: Add taco\nStep 7: Add tortilla\nStep 8: Add onion\nStep 9: Add meat\nStep 10: Add cheese"
    },
    {
        "generated_text": "Add lettuce\nStep 5: Add tomato\nStep 6: Add taco\nStep 7: Add tortilla\nStep 8: Add onion\nStep 9: Add meat\nStep 10: Add cheese"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Stir\nStep 3: Add taco\nStep 4: Stir\nStep 5: Stir\nStep 6: Stir\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato"
    },
    {
        "generated_text": "Add taco\nStep 5: Add lettuce\nStep 6: Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15: Add lettuce\nStep 1"
    },
    {
        "generated_text": "Add taco\nStep 5: Add lettuce\nStep 6: Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15: Add lettuce\nStep 1"
    },
    {
        "generated_text": "Add taco\nStep 5: Add lettuce\nStep 6: Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15: Add lettuce\nStep 1"
    },
    {
        "generated_text": "Add taco\nStep 5: Add lettuce\nStep 6: Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15: Add lettuce\nStep 1"
    },
    {
        "generated_text": "Add taco\nStep 5: Add lettuce\nStep 6: Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15: Add lettuce\nStep 1"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Stir\nStep 3: Add taco\nStep 4: Stir\nStep 5: Stir\nStep 6: Stir\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato"
    },
    {
        "generated_text": "Add tomato\nStep 4: Stir\nStep 5: Add lettuce\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add meat\nStep 10: Add taco\n\nTask: Make Taco Salad\nStep 1: Add meat\nStep 2: Add taco\nStep 3: Add lettuce\nStep 4: Add tomato\nStep"
    },
    {
        "generated_text": "Add lettuce\nStep 7: Add tomato\nStep 8: Add cheese\nStep 9: Add tortilla\nStep 10: Stir"
    },
    {
        "generated_text": "Add lettuce\nStep 8: Add tomato\nStep 9: Add cheese\nStep 10: Add tortilla"
    },
    {
        "generated_text": "Add lettuce\nStep 9: Add tomato\nStep 10: Add cheese"
    },
    {
        "generated_text": "Add cheese"
    },
    {
        "generated_text": "Add cheese\nStep 12: Add tortilla\nStep 13: Add cheese\nStep 14: Add cheese\nStep 15: Add cheese\nStep 16: Add cheese\nStep 17: Add cheese\nStep 18: Add cheese\nStep 19: Add cheese\nStep 20: Add cheese\nStep 21: Add cheese\nStep 22:"
    },
    {
        "generated_text": "Add cheese\nStep 15: Add cheese\nStep 16: Add cheese\nStep 17: Add cheese\nStep 18: Add cheese\nStep 19: Add cheese\nStep 20: Add cheese\nStep 21: Add cheese\nStep 22: Add cheese\nStep 23: Add cheese\nStep 24: Add cheese\nStep 25:"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Stir\nStep 3: Add taco\nStep 4: Stir\nStep 5: Stir\nStep 6: Stir\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add lettuce\nStep 9: Add tomato\nStep 10: Add cheese"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add taco\nStep 4: Add meat\nStep 5: Add lettuce\nStep 6: Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15:"
    },
    {
        "generated_text": "Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add taco\nStep 9: Add meat\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese"
    },
    {
        "generated_text": "Add lettuce\nStep 9: Add tomato\nStep 10: Add salsa"
    },
    {
        "generated_text": "Add lettuce\nStep 9: Add tomato\nStep 10: Add salsa"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add taco\nStep 6: Add lettuce\nStep 7: Add tomato\nStep 8: Add cheese\nStep 9: Add tortilla\nStep 10: Stir\nStep 11: Serve"
    },
    {
        "generated_text": "Add taco\nStep 7: Add lettuce\nStep 8: Add tomato\nStep 9: Add cheese\nStep 10: Add tortilla"
    },
    {
        "generated_text": "Add cheese\nStep 12: Add lettuce\nStep 13: Add tomato\nStep 14: Stir\nStep 15: Serve"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add lettuce\nStep 4: Add tomato\nStep 5: Add cheese\nStep 6: Add tortilla\nStep 7: Add meat\nStep 8: Add lettuce\nStep 9: Add tomato\nStep 10: Add cheese\nStep 11: Add tortilla\nStep 12: Add meat\nStep 13: Add lett"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add lettuce\nStep 4: Add tomato\nStep 5: Add cheese\nStep 6: Add tortilla\nStep 7: Add meat\nStep 8: Add lettuce\nStep 9: Add tomato\nStep 10: Add cheese\nStep 11: Add tortilla\nStep 12: Add meat\nStep 13: Add lett"
    },
    {
        "generated_text": "Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add taco\nStep 8: Stir\nStep 9: Stir\nStep 10: Stir"
    },
    {
        "generated_text": "Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add taco\nStep 8: Stir\nStep 9: Stir\nStep 10: Stir"
    },
    {
        "generated_text": "Add lettuce\nStep 6: Add tomato\nStep 7: Add onion\nStep 8: Stir\nStep 9: Stir\nStep 10: Stir"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add lettuce\nStep 3: Add taco\nStep 4: Add meat\nStep 5: Add cheese\nStep 6: Add tortilla\nStep 7: Add onion\nStep 8: Add tomato\nStep 9: Add lettuce\nStep 10: Add cheese\nStep 11: Add tortilla\nStep 12: Add meat\nStep 13: Add cheese\nStep 14:"
    },
    {
        "generated_text": "Add lettuce\nStep 5: Add meat\nStep 6: Add taco\nStep 7: Add tortilla\nStep 8: Add tomato\nStep 9: Add cheese\nStep 10: Add onion\n\nTask: Make Taco Salad\nStep 1: Add lettuce\nStep 2: Add onion\nStep 3: Add tomato\nStep 4: Add cheese\nStep 5: Add meat"
    },
    {
        "generated_text": "Add lettuce\nStep 6: Add taco\nStep 7: Add meat\nStep 8: Add tortilla\nStep 9: Add tomato\nStep 10: Add cheese"
    },
    {
        "generated_text": "Add lettuce\nStep 6: Add taco\nStep 7: Add meat\nStep 8: Add tortilla\nStep 9: Add tomato\nStep 10: Add cheese"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add lettuce\nStep 4: Add tomato\nStep 5: Add cheese\nStep 6: Add tortilla\nStep 7: Add meat\nStep 8: Add lettuce\nStep 9: Add tomato\nStep 10: Add cheese\nStep 11: Add tortilla\nStep 12: Add meat\nStep 13: Add lett"
    },
    {
        "generated_text": "Add tomato\nStep 4: Stir\nStep 5: Add tortilla\nStep 6: Add cheese\nStep 7: Add meat\nStep 8: Add lettuce\nStep 9: Add taco\nStep 10: Add tomato"
    },
    {
        "generated_text": "Add tomato\nStep 4: Stir\nStep 5: Add tortilla\nStep 6: Add cheese\nStep 7: Add meat\nStep 8: Add lettuce\nStep 9: Add taco\nStep 10: Add tomato"
    },
    {
        "generated_text": "Add tomato\nStep 4: Stir\nStep 5: Add tortilla\nStep 6: Add cheese\nStep 7: Add meat\nStep 8: Add lettuce\nStep 9: Add taco\nStep 10: Add tomato"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat\nStep 14: Add"
    },
    {
        "generated_text": "Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add taco\nStep 9: Add meat\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14: Add taco\nStep 15: Add meat\nStep 1"
    },
    {
        "generated_text": "Add lettuce\nStep 6: Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add taco\nStep 10: Add meat\nStep 11: Add lettuce\nStep 12: Add tomato\nStep 13: Add cheese\nStep 14: Add tortilla\nStep 15: Add taco\nStep 16: Add meat\nStep "
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add tomato\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add taco\nStep 13: Add meat\nStep 14: Add lettuce\nStep 15: Add tomato\nStep 16: Add cheese\nStep 17: Add taco\nStep 18: Add meat\nStep"
    },
    {
        "generated_text": "Add tomato\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add taco\nStep 13: Add meat\nStep 14: Add lettuce\nStep 15: Add tomato\nStep 16: Add cheese\nStep 17: Add taco\nStep 18: Add meat\nStep"
    },
    {
        "generated_text": "Add tomato\nStep 10: Add cheese"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add meat\nStep 3: Add lettuce\nStep 4: Add tomato\nStep 5: Add cheese\nStep 6: Add taco\nStep 7: Add onion\nStep 8: Stir\nStep 9: Stir\nStep 10: Stir"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add onion\nStep 4: Add tomato\nStep 5: Stir\nStep 6: Add tortilla\nStep 7: Add cheese\nStep 8: Add meat\nStep 9: Add taco\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15:"
    },
    {
        "generated_text": "Add onion\nStep 4: Add tomato\nStep 5: Stir\nStep 6: Add tortilla\nStep 7: Add cheese\nStep 8: Add meat\nStep 9: Add taco\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15:"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat\nStep 14: Add lettuce\nStep 15: Add tomato\nStep 1"
    },
    {
        "generated_text": "Add lettuce\nStep 6: Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add lettuce\nStep 11: Add tomato\nStep 12: Add cheese\nStep 13: Add tortilla\nStep 14: Add meat\nStep 15: Add lettuce\nStep 16: Add tomato\nStep "
    },
    {
        "generated_text": "Add lettuce\nStep 7: Add tomato\nStep 8: Add cheese\nStep 9: Add tortilla\nStep 10: Add meat\nStep 11: Add lettuce\nStep 12: Add tomato\nStep 13: Add cheese\nStep 14: Add tortilla\nStep 15: Add meat\nStep 16: Add lettuce\nStep 17: Add tomato\nStep"
    },
    {
        "generated_text": "Add lettuce\nStep 9: Add tomato\nStep 10: Add cheese"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add taco\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add salsa\nStep 10: Add sour cream"
    },
    {
        "generated_text": "Add taco\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add salsa\nStep 10: Add sour cream"
    },
    {
        "generated_text": "Add taco\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add salsa\nStep 10: Add sour cream"
    },
    {
        "generated_text": "Add taco\nStep 5: Add lettuce\nStep 6: Add tomato\nStep 7: Add cheese\nStep 8: Add tortilla\nStep 9: Add meat\nStep 10: Add salsa\nStep 11: Add sour cream\nStep 12: Serve"
    },
    {
        "generated_text": "Add taco\nStep 6: Add lettuce\nStep 7: Add tomato\nStep 8: Add cheese\nStep 9: Add tortilla\nStep 10: Add meat\nStep 11: Add salsa\nStep 12: Add sour cream\nStep 13: Serve"
    },
    {
        "generated_text": "Add taco\nStep 7: Add lettuce\nStep 8: Add tomato\nStep 9: Add cheese\nStep 10: Add tortilla\nStep 11: Add meat\nStep 12: Add onion\nStep 13: Add lettuce\nStep 14: Add tomato\nStep 15: Add cheese\nStep 16: Add tortilla\nStep 17: Add meat\nStep"
    },
    {
        "generated_text": "Add taco\nStep 7: Add lettuce\nStep 8: Add tomato\nStep 9: Add cheese\nStep 10: Add tortilla\nStep 11: Add meat\nStep 12: Add onion\nStep 13: Add lettuce\nStep 14: Add tomato\nStep 15: Add cheese\nStep 16: Add tortilla\nStep 17: Add meat\nStep"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add taco\nStep 11: Add lettuce\nStep 12: Add tomato\nStep 13: Add cheese\nStep 14: Add tortilla\nStep 15: Add meat\nStep 16: Add meat\nStep 17: Add meat\nStep 18: Add meat\nStep 19: Add meat\nStep 20: Add meat\nStep 21: Add meat\nStep 2"
    },
    {
        "generated_text": "Add lettuce\nStep 12: Add tomato\nStep 13: Add cheese\nStep 14: Add tortilla\nStep 15: Add meat\nStep 16: Add lettuce\nStep 17: Add tomato\nStep 18: Add cheese\nStep 19: Add tortilla\nStep 20: Add meat\nStep 21: Add lettuce\nStep 22: Add tom"
    },
    {
        "generated_text": "Add meat\nStep 2: Add taco\nStep 3: Add meat\nStep 4: Add lettuce\nStep 5: Add tomato\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add cheese\nStep 12: Add tortilla\nStep 13: Add meat"
    },
    {
        "generated_text": "Add onion\nStep 4: Add tomato\nStep 5: Stir\nStep 6: Add tortilla\nStep 7: Add cheese\nStep 8: Add meat\nStep 9: Add lettuce\nStep 10: Add tomato\nStep 11: Add salsa\nStep 12: Add sour cream\nStep 13: Serve"
    },
    {
        "generated_text": "Add taco\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add tomato\nStep 9: Add onion\nStep 10: Add salt\nStep 11: Add pepper\nStep 12: Add garlic\nStep 13: Add oil\nStep 14: Stir\nStep 15: Serve"
    },
    {
        "generated_text": "Add taco\nStep 6: Add cheese\nStep 7: Add tortilla\nStep 8: Add tomato\nStep 9: Add onion\nStep 10: Add salt\nStep 11: Add pepper\nStep 12: Add garlic\nStep 13: Add oil\nStep 14: Stir\nStep 15: Serve"
    },
    {
        "generated_text": "Add cheese\nStep 8: Add tortilla\nStep 9: Add tomato\nStep 10: Add onion\nStep 11: Add salsa\nStep 12: Add sour cream\nStep 13: Serve"
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour egg\nStep 6: Whisk mixture\nStep 7: Add sugar\nStep 8: Whisk mixture\nStep 9: Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven"
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Add sugar\nStep 3: Whisk mixture\nStep 4: Pour egg\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Pour egg\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Pour egg\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Spread mixture\nStep 9: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Spread mixture\nStep 9: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Spread mixture\nStep 9: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Spread mixture\nStep 9: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Spread mixture\nStep 9: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 9: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 9: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 10: Spread mixture\nStep 11: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 14: Put meringue into oven"
    },
    {
        "generated_text": "Put mixture into bag\nStep 17: Spread mixture\nStep 18: Put mixture into bag\nStep 19: Spread mixture\nStep 20: Put mixture into bag\nStep 21: Spread mixture\nStep 22: Put mixture into bag\nStep 23: Spread mixture\nStep 24: Put mixture into bag\nStep 25: Spread mixture\nStep 26: Put mixture into bag"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Put mixture into bag\nStep 5: Spread mixture\nStep 6: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Put mixture into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Put mixture into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Put dough into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Put dough into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3"
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put mer"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Put mixture into bag\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Put mixture into bag\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 15: Spread mixture\nStep 16: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Add sugar\nStep 2: Whisk mixture\nStep 3: Pour milk\nStep 4: Whisk mixture\nStep 5: Add flour\nStep 6: Whisk mixture\nStep 7: Add sugar\nStep 8: Whisk mixture\nStep 9:"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Pour egg\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Pour egg\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Whisk mixture\nStep 5: Put mixture into bag\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Put mixture into bag\nStep 15: Spread mixture\nStep 16: Put mixture into bag\nStep 17: Spread mixture\nStep 18: Put mixture into bag\nStep 19: Spread mixture\nStep 20: Put mixture into bag\nStep 21: Spread mixture\nStep 22: Put mixture into bag\nStep 23: Spread mixture\nStep 24: Put mixture into bag"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour egg\nStep 6: Whisk mixture\nStep 7: Add sugar\nStep 8: Whisk mixture\nStep 9: Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Pour mixture into bag\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour egg\nStep 6: Whisk mixture\nStep 7: Add sugar\nStep 8: Whisk mixture\nStep 9: Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Pour egg\nStep 6: Whisk mixture\nStep 7: Add sugar\nStep 8: Whisk mixture\nStep 9: Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Add sugar\nStep 4: Whisk mixture\nStep 5: Spread mixture\nStep 6: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Add sugar\nStep 4"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Put mixture into bag\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Pour egg\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Pour egg\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Pour egg\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put mer"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Pour egg\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Pour egg\nStep 5: Whisk mixture"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Spread mixture\nStep 3: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Spread mixture\nStep 3: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Put mixture into bag\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Put mixture into bag\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Add sugar\nStep 3: Whisk mixture\nStep 4: Whisk mixture\nStep 5: Put mixture into bag\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Whisk mixture\nStep 5: Put mixture into bag\nStep 6:"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put mer"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put mer"
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Spread mixture\nStep 6: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Add sugar\nStep 4: Whisk mixture\nStep 5: Spread mixture\nStep 6: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep "
    },
    {
        "generated_text": "Add sugar\nStep 16: Whisk mixture\nStep 17: Add sugar\nStep 18: Whisk mixture\nStep 19: Add sugar\nStep 20: Whisk mixture\nStep 21: Add sugar\nStep 22: Whisk mixture\nStep 23: Add sugar\nStep 24: Whisk mixture\nStep 25: Add sugar\nStep 26: Whisk mixture\nStep "
    },
    {
        "generated_text": "Add sugar\nStep 18: Whisk mixture\nStep 19: Add sugar\nStep 20: Whisk mixture\nStep 21: Add sugar\nStep 22: Whisk mixture\nStep 23: Add sugar\nStep 24: Whisk mixture\nStep 25: Add sugar\nStep 26: Whisk mixture\nStep 27: Add sugar\nStep 28: Whisk mixture\nStep "
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour milk\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven"
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 8: Spread mixture\nStep 9: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Pour egg\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Add sugar\nStep 4: Whisk mixture\nStep 5: Spread mixture\nStep 6: Put meringue into oven\n\nTask"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Put mixture into bag\nStep 5: Spread mixture\nStep 6: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\n"
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Pour egg\nStep 5: Whisk mixture\nStep 6: Add sugar\nStep 7: Whisk mixture\nStep 8: Spread mixture\nStep 9: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Whisk mixture\nStep 8: Spread mixture\nStep 9: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 11: Spread mixture\nStep 12: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 11: Spread mixture\nStep 12: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 16: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Spread mixture\nStep 6: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Whisk mixture\nStep 5: Spread mixture\nStep 6: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Add sugar\nStep 3: Whisk mixture\nStep 4: Pour egg\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Put mixture into bag\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Mix ingredients\nStep 8: Whisk mixture\nStep 9: Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Mix ingredients\nStep 8: Whisk mixture\nStep 9: Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Mix ingredients\nStep 8: Whisk mixture\nStep 9: Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 9: Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Pour milk\nStep 4: Mix ingredients\nStep 5: Whisk mixture\nStep 6: Pour egg\nStep 7: Whisk mixture\nStep 8: Add sugar\nStep 9: Whisk mixture\nStep 10: Put mixture into bag\nStep 11"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk mixture\nStep 17: Whisk mixture\nStep 18: Whisk mixture\nStep 19: Whisk mixture\nStep 20: Whisk mixture\nStep 21:"
    },
    {
        "generated_text": "Whisk mixture\nStep 12: Spread mixture\nStep 13: Put meringue into oven"
    },
    {
        "generated_text": "Add sugar\nStep 27: Whisk mixture\nStep 28: Add sugar\nStep 29: Whisk mixture\nStep 30: Add sugar\nStep 31: Whisk mixture\nStep 32: Add sugar\nStep 33: Whisk mixture\nStep 34: Add sugar\nStep 35: Whisk mixture\nStep 36: Add sugar\nStep 37: Whisk mixture\nStep "
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 11: Put meringue into oven"
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put mer"
    },
    {
        "generated_text": "Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put mer"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put mer"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put mer"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 5: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Whisk mixture\nStep 5: Spread mixture\nStep 6: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put mer"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put mer"
    },
    {
        "generated_text": "Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 9: Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Pour egg\nStep 5: Whisk mixture\nStep 6: Add sugar\nStep 7: Whisk mixture\nStep 8: Spread mixture\nStep 9: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Pour egg\nStep 6: Whisk mixture\nStep 7: Add sugar\nStep 8: Whisk mixture\nStep 9: Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Pour egg\nStep 6: Whisk mixture\nStep 7: Add sugar\nStep 8: Whisk mixture\nStep 9: Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Pour egg\nStep 6: Whisk mixture\nStep 7: Add sugar\nStep 8: Whisk mixture\nStep 9: Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Pour egg\nStep 6: Whisk mixture\nStep 7: Add sugar\nStep 8: Whisk mixture\nStep 9: Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 9: Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Add sugar\nStep 2: Whisk mixture\nStep 3: Pour egg\nStep 4: Whisk mixture\nStep 5: Add sugar\nStep 6: Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 7: Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 9: Spread mixture\nStep 10: Put meringue into oven"
    },
    {
        "generated_text": "Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Whisk mixture\nStep 2: Pour egg\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put mer"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put mer"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put mer"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put meringue into oven\n\nTask: Make Meringue\nStep 1: Pour egg\nStep 2: Whisk mixture\nStep 3: Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Spread mixture\nStep 7: Put mer"
    },
    {
        "generated_text": "Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Spread mixture\nStep 8: Put meringue into oven"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Add sugar\nStep 3: Spread creme upon cake\nStep 4: Add strawberries to cake\nStep 5: Spread creme upon cake\nStep 6: Add strawberries to cake\nStep 7: Spread creme upon cake\nStep 8: Cut strawberries\nStep 9: Add strawberries to cake\nStep 10: Spread creme upon"
    },
    {
        "generated_text": "Add sugar\nStep 3: Spread creme upon cake\nStep 4: Add strawberries to cake\nStep 5: Spread creme upon cake\nStep 6: Add strawberries to cake\nStep 7: Spread creme upon cake\nStep 8: Cut strawberries\nStep 9: Add strawberries to cake\nStep 10: Spread creme upon"
    },
    {
        "generated_text": "Add sugar\nStep 3: Spread creme upon cake\nStep 4: Add strawberries to cake\nStep 5: Spread creme upon cake\nStep 6: Add strawberries to cake\nStep 7: Spread creme upon cake\nStep 8: Cut strawberries\nStep 9: Add strawberries to cake\nStep 10: Spread creme upon"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add sugar\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15"
    },
    {
        "generated_text": "Add sugar\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Add flour\nStep 1"
    },
    {
        "generated_text": "Add sugar\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Add flour\nStep 1"
    },
    {
        "generated_text": "Add sugar\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Add flour\nStep 1"
    },
    {
        "generated_text": "egg\nStep 5: Whisk mixture\nStep 6: Add sugar\nStep 7: Whisk mixture\nStep 8: Add flour\nStep 9: Whisk mixture\nStep 10: Add sugar\nStep 11: Whisk mixture\nStep 12: Add flour\nStep 13: Whisk mixture\nStep 14: Add sugar\nStep 15: Whisk mixture\nStep 16: Add"
    },
    {
        "generated_text": "egg\nStep 5: Whisk mixture\nStep 6: Add sugar\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Add flour\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Add flour\nStep 16:"
    },
    {
        "generated_text": "egg\nStep 5: Whisk mixture\nStep 6: Add sugar\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Add flour\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Add flour\nStep 16:"
    },
    {
        "generated_text": "egg\nStep 5: Whisk mixture\nStep 6: Add sugar\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Add flour\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Add flour\nStep 16:"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Pour water\nStep 5: Pour alcohol\nStep 6: Pour water\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Pour alcohol\nStep 10: Pour water\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15: Pour alcohol\nStep 16: Pour water"
    },
    {
        "generated_text": "\nStep 5: Cut strawberries\nStep 6: Add strawberries to cake\nStep 7: Spread creme upon cake\nStep 8: Add sugar\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread cre"
    },
    {
        "generated_text": "\nStep 5: Cut strawberries\nStep 6: Add strawberries to cake\nStep 7: Spread creme upon cake\nStep 8: Add sugar\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread cre"
    },
    {
        "generated_text": "\nStep 5: Cut strawberries\nStep 6: Add strawberries to cake\nStep 7: Spread creme upon cake\nStep 8: Add sugar\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread cre"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Add sugar\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Add sugar\nStep 4: Whisk mixture\nStep 5: Add flour\nStep 6: Whisk mixture\nStep 7: Cut strawberries\nStep 8: Add sugar\nStep 9: Add strawberries to cake\n\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12:"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Add sugar\nStep 4: Whisk mixture\nStep 5: Add flour\nStep 6: Whisk mixture\nStep 7: Cut strawberries\nStep 8: Add sugar\nStep 9: Add strawberries to cake\n\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12:"
    },
    {
        "generated_text": "Add sugar\nStep 4: Whisk mixture\nStep 5: Add flour\nStep 6: Whisk mixture\nStep 7: Cut strawberries\nStep 8: Add sugar\nStep 9: Add strawberries to cake\n\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Cut strawberries\nStep 6: Add sugar\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13:"
    },
    {
        "generated_text": "5: Cut strawberries\nStep 6: Add sugar\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add sugar\nStep "
    },
    {
        "generated_text": "5: Cut strawberries\nStep 6: Add sugar\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "5: Cut strawberries\nStep 6: Add sugar\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add sugar\nStep "
    },
    {
        "generated_text": "5: Cut strawberries\nStep 6: Add sugar\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add sugar\nStep "
    },
    {
        "generated_text": "5: Cut strawberries\nStep 6: Add sugar\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add sugar\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Add flour\nStep 4: Whisk mixture\nStep 5: Cut strawberries\nStep 6: Add sugar\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Wh"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Wh"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Wh"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Wh"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Wh"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Wh"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Wh"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Wh"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Wh"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Wh"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Wh"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Wh"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Wh"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Wh"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Add sugar\nStep 4: Whisk mixture\nStep 5: Add flour\nStep 6: Whisk mixture\nStep 7: Cut strawberries\nStep 8: Add sugar\nStep 9: Add strawberries to cake\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Sp"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Whisk mixture\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Add flour\nStep 16: Whisk mixture"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Add flour\nStep 16: Whisk mixture"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Add flour\nStep 16: Whisk mixture"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Add flour\nStep 16: Whisk mixture"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Add flour\nStep 16: Whisk mixture"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Add flour\nStep 16: Whisk mixture"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Add flour\nStep 16: Whisk mixture"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Add flour\nStep 11: Whisk mixture\nStep 12: Add sugar\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Add flour\nStep 16: Whisk mixture"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Cut strawberries\nStep 5: Spread creme upon cake\nStep 6: Add strawberries to cake\nStep 7: Spread creme upon cake\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Cut straw"
    },
    {
        "generated_text": "our\nStep 5: Cut strawberries\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep "
    },
    {
        "generated_text": "our\nStep 5: Cut strawberries\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep "
    },
    {
        "generated_text": "our\nStep 5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add"
    },
    {
        "generated_text": "our\nStep 5: Cut strawberries\nStep 6: Add strawberries to cake\nStep 7: Spread creme upon cake\nStep 8: Add sugar\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread"
    },
    {
        "generated_text": "our\nStep 5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add"
    },
    {
        "generated_text": "our\nStep 5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add"
    },
    {
        "generated_text": "our\nStep 5: Cut strawberries\nStep 6: Add strawberries to cake\nStep 7: Spread creme upon cake\nStep 8: Add sugar\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread"
    },
    {
        "generated_text": "our\nStep 5: Cut strawberries\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add strawberries to cake\nStep "
    },
    {
        "generated_text": "our\nStep 5: Cut strawberries\nStep 6: Add strawberries to cake\nStep 7: Spread creme upon cake\nStep 8: Add sugar\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread"
    },
    {
        "generated_text": "our\nStep 5: Cut strawberries\nStep 6: Add strawberries to cake\nStep 7: Spread creme upon cake\nStep 8: Add sugar\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread"
    },
    {
        "generated_text": "our\nStep 5: Cut strawberries\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add strawberries to cake\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": ": Cut strawberries\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add straw"
    },
    {
        "generated_text": ": Cut strawberries\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add straw"
    },
    {
        "generated_text": ": Cut strawberries\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add straw"
    },
    {
        "generated_text": ": Cut strawberries\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add straw"
    },
    {
        "generated_text": ": Cut strawberries\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add straw"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Add sugar\nStep 4: Whisk mixture\nStep 5: Add flour\nStep 6: Whisk mixture\nStep 7: Cut strawberries\nStep 8: Add sugar\nStep 9: Add strawberries to cake\n\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12:"
    },
    {
        "generated_text": "Add sugar\nStep 4: Whisk mixture\nStep 5: Add flour\nStep 6: Whisk mixture\nStep 7: Cut strawberries\nStep 8: Add sugar\nStep 9: Add strawberries to cake\n\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\n"
    },
    {
        "generated_text": "Add sugar\nStep 4: Whisk mixture\nStep 5: Add flour\nStep 6: Whisk mixture\nStep 7: Cut strawberries\nStep 8: Add sugar\nStep 9: Add strawberries to cake\n\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\n"
    },
    {
        "generated_text": "Add sugar\nStep 4: Whisk mixture\nStep 5: Add flour\nStep 6: Whisk mixture\nStep 7: Cut strawberries\nStep 8: Add sugar\nStep 9: Add strawberries to cake\n\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\n"
    },
    {
        "generated_text": "5: Add sugar\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Cut strawberries\nStep 10: Add sugar\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add strawberries to cake\nStep 14: Spread creme upon"
    },
    {
        "generated_text": "5: Add sugar\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Cut strawberries\nStep 10: Add sugar\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add strawberries to cake\nStep 14: Spread creme upon"
    },
    {
        "generated_text": "5: Add sugar\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Cut strawberries\nStep 10: Add sugar\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add strawberries to cake\nStep 14: Spread creme upon"
    },
    {
        "generated_text": "5: Add sugar\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Cut strawberries\nStep 10: Add sugar\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add strawberries to cake\nStep 14: Spread creme upon"
    },
    {
        "generated_text": "5: Add sugar\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Cut strawberries\nStep 10: Add sugar\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add strawberries to cake\nStep 14: Spread creme upon"
    },
    {
        "generated_text": "5: Add sugar\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Cut strawberries\nStep 10: Add sugar\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add strawberries to cake\nStep 14: Spread creme upon"
    },
    {
        "generated_text": "5: Add sugar\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Cut strawberries\nStep 10: Add sugar\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add strawberries to cake\nStep 14: Spread creme upon"
    },
    {
        "generated_text": "5: Add sugar\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Cut strawberries\nStep 10: Add sugar\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add strawberries to cake\nStep 14: Spread creme upon"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Add flour\nStep 4: Whisk mixture\nStep 5: Cut strawberries\nStep 6: Add strawberries to cake\nStep 7: Spread creme upon cake\nStep 8: Add sugar\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Whisk mixture\nStep 7: Whisk mixture\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Whisk mixture\nStep 11: Whisk mixture\nStep 12: Whisk mixture\nStep 13: Whisk mixture\nStep 14: Whisk mixture\nStep 15: Whisk mixture\nStep 16: Whisk"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Add strawberries to cake\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread cre"
    },
    {
        "generated_text": "Add strawberries to cake\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread cre"
    },
    {
        "generated_text": "Add strawberries to cake\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread cre"
    },
    {
        "generated_text": "berries to cake\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add sugar\nStep 8: Spread creme upon cake\nStep 9: Add strawberries to cake\nStep 10: Spread creme upon cake\nStep 11: Cut strawberries"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add flour\nStep 5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Add sugar\nStep 4: Whisk mixture\nStep 5: Add flour\nStep 6: Whisk mixture\nStep 7: Cut strawberries\nStep 8: Add sugar\nStep 9: Add strawberries to cake\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Sp"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Add flour\nStep 6: Whisk mixture\nStep 7: Add sugar\nStep 8: Whisk mixture\nStep 9: Add flour\nStep 10: Whisk mixture\nStep 11: Add sugar\nStep 12: Whisk mixture\nStep 13: Add flour\nStep 14: Whisk mixture\nStep 15: Add sugar\nStep 16"
    },
    {
        "generated_text": "Whisk mixture\nStep 5: Add flour\nStep 6: Whisk mixture\nStep 7: Add sugar\nStep 8: Whisk mixture\nStep 9: Add flour\nStep 10: Whisk mixture\nStep 11: Add sugar\nStep 12: Whisk mixture\nStep 13: Add flour\nStep 14: Whisk mixture\nStep 15: Add sugar\nStep 16"
    },
    {
        "generated_text": "5: Add flour\nStep 6: Whisk mixture\nStep 7: Add sugar\nStep 8: Whisk mixture\nStep 9: Add flour\nStep 10: Whisk mixture\nStep 11: Add sugar\nStep 12: Whisk mixture\nStep 13: Add flour\nStep 14: Whisk mixture\nStep 15: Add sugar\nStep 16: Whisk mixture\nStep"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add flour\nStep 5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme"
    },
    {
        "generated_text": ": Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Put dough into form\nStep 11: Whisk mixture\nStep 12: Cut strawberries\nStep 13: Add strawberries to cake\nStep 14: Spread creme upon cake\nStep 1"
    },
    {
        "generated_text": ": Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Put dough into form\nStep 11: Whisk mixture\nStep 12: Cut strawberries\nStep 13: Add strawberries to cake\nStep 14: Spread creme upon cake\nStep 1"
    },
    {
        "generated_text": ": Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Put dough into form\nStep 11: Whisk mixture\nStep 12: Cut strawberries\nStep 13: Add strawberries to cake\nStep 14: Spread creme upon cake\nStep 1"
    },
    {
        "generated_text": ": Whisk mixture\nStep 6: Whisk mixture\nStep 7: Add flour\nStep 8: Whisk mixture\nStep 9: Whisk mixture\nStep 10: Put dough into form\nStep 11: Whisk mixture\nStep 12: Cut strawberries\nStep 13: Add strawberries to cake\nStep 14: Spread creme upon cake\nStep 1"
    },
    {
        "generated_text": ": Whisk mixture\nStep 6: Add flour\nStep 7: Whisk mixture\nStep 8: Cut strawberries\nStep 9: Add sugar\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep 14: Add strawberries to c"
    },
    {
        "generated_text": ": Whisk mixture\nStep 6: Add flour\nStep 7: Whisk mixture\nStep 8: Cut strawberries\nStep 9: Add sugar\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep 14: Add strawberries to c"
    },
    {
        "generated_text": ": Whisk mixture\nStep 6: Add flour\nStep 7: Whisk mixture\nStep 8: Cut strawberries\nStep 9: Add sugar\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep 14: Add strawberries to c"
    },
    {
        "generated_text": ": Whisk mixture\nStep 6: Add flour\nStep 7: Whisk mixture\nStep 8: Cut strawberries\nStep 9: Add sugar\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep 14: Add strawberries to c"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\n"
    },
    {
        "generated_text": "Add sugar\nStep 5: Whisk mixture\nStep 6: Add flour\nStep 7: Whisk mixture\nStep 8: Cut strawberries\nStep 9: Add sugar\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add strawberries to cake\nStep 13: Spread creme upon cake\n"
    },
    {
        "generated_text": "Add sugar\nStep 5: Whisk mixture\nStep 6: Add flour\nStep 7: Whisk mixture\nStep 8: Cut strawberries\nStep 9: Add sugar\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add strawberries to cake\nStep 13: Spread creme upon cake\n"
    },
    {
        "generated_text": "Add sugar\nStep 5: Whisk mixture\nStep 6: Add flour\nStep 7: Whisk mixture\nStep 8: Cut strawberries\nStep 9: Add sugar\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add strawberries to cake\nStep 13: Spread creme upon cake\n"
    },
    {
        "generated_text": "\nStep 5: Cut strawberries\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add strawberries to cake\nStep 1"
    },
    {
        "generated_text": "\nStep 5: Cut strawberries\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add strawberries to cake\nStep 1"
    },
    {
        "generated_text": "\nStep 5: Cut strawberries\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add strawberries to cake\nStep 1"
    },
    {
        "generated_text": "\nStep 5: Cut strawberries\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add strawberries to cake\nStep 1"
    },
    {
        "generated_text": "\nStep 5: Cut strawberries\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add strawberries to cake\nStep 1"
    },
    {
        "generated_text": "\nStep 5: Cut strawberries\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add strawberries to cake\nStep 1"
    },
    {
        "generated_text": "\nStep 5: Cut strawberries\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add strawberries to cake\nStep 1"
    },
    {
        "generated_text": "\nStep 5: Cut strawberries\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add strawberries to cake\nStep 1"
    },
    {
        "generated_text": "\nStep 5: Cut strawberries\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\nStep 10: Add sugar\nStep 11: Spread creme upon cake\nStep 12: Add strawberries to cake\nStep 1"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Add strawberries to cake\nStep 5: Spread creme upon cake\nStep 6: Add strawberries to cake\nStep 7: Spread creme upon cake\nStep 8: Add sugar\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Cut"
    },
    {
        "generated_text": "Whisk mixture\nStep 2: Put dough into form\nStep 3: Cut strawberries\nStep 4: Spread creme upon cake\nStep 5: Add strawberries to cake\nStep 6: Spread creme upon cake\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Spread creme upon cake\n"
    },
    {
        "generated_text": "Whisk mixture\nStep 3: Add sugar\nStep 4: Whisk mixture\nStep 5: Add flour\nStep 6: Whisk mixture\nStep 7: Cut strawberries\nStep 8: Add sugar\nStep 9: Add strawberries to cake\n\nTask: Make French Strawberry Cake\nStep 1: Whisk mixture\nStep 2: Put dough into form\nStep 3:"
    },
    {
        "generated_text": "Whisk mixture\nStep 4: Add flour\nStep 5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme"
    },
    {
        "generated_text": "Add flour\nStep 5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13"
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add sugar\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add sugar\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add strawberries to cake\nStep 8: Spread creme upon cake\nStep 9: Add sugar\nStep 10: Spread creme upon cake\nStep 11: Add strawberries to cake\nStep 12: Spread creme upon cake\nStep 13: Add sugar\nStep "
    },
    {
        "generated_text": "5: Whisk mixture\nStep 6: Cut strawberries\nStep 7: Add sugar\nStep 8: Add strawberries to cake\nStep 9: Spread creme upon cake\nStep 10: Add strawberries to cake\nStep 11: Spread creme upon cake\nStep 12: Add sugar\nStep 13: Spread creme upon cake\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\n"
    },
    {
        "generated_text": "Add onion\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\n"
    },
    {
        "generated_text": "Add onion\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\n"
    },
    {
        "generated_text": "Add onion\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\n"
    },
    {
        "generated_text": "Add fish\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 2"
    },
    {
        "generated_text": "Add fish\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 2"
    },
    {
        "generated_text": "Add fish\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 2"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add onion\nStep 4: Stir mixture\nStep 5: Pour water\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add chili powder\nStep 14: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add curry leaves\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19"
    },
    {
        "generated_text": "Add curry leaves\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir mixture\nStep 18: Add curry leaves\nStep 19: Stir mixture\nStep 20: Add curry leaves\nStep 21: Stir mixture\nStep 22: Add curry leaves\nStep 23: Stir mixture\nStep 24: Add curry leaves"
    },
    {
        "generated_text": "Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture\nStep 22: Add fish\nStep 23: Stir mixture\nStep 24: Add fish\nStep 25: Stir mixture\nStep 26: Add fish\nStep 27: Stir mixture\nStep "
    },
    {
        "generated_text": "\nStep 19: Stir mixture\nStep 20: Add chili powder\nStep 21: Stir mixture\nStep 22: Add chili powder\nStep 23: Stir mixture\nStep 24: Add chili powder\nStep 25: Stir mixture\nStep 26: Add chili powder\nStep 27: Stir mixture\nStep 28: Add chili pow"
    },
    {
        "generated_text": "\nStep 19: Stir mixture\nStep 20: Add chili powder\nStep 21: Stir mixture\nStep 22: Add chili powder\nStep 23: Stir mixture\nStep 24: Add chili powder\nStep 25: Stir mixture\nStep 26: Add chili powder\nStep 27: Stir mixture\nStep 28: Add chili pow"
    },
    {
        "generated_text": "\nStep 19: Stir mixture\nStep 20: Add chili powder\nStep 21: Stir mixture\nStep 22: Add chili powder\nStep 23: Stir mixture\nStep 24: Add chili powder\nStep 25: Stir mixture\nStep 26: Add chili powder\nStep 27: Stir mixture\nStep 28: Add chili pow"
    },
    {
        "generated_text": "\nStep 19: Stir mixture\nStep 20: Add chili powder\nStep 21: Stir mixture\nStep 22: Add chili powder\nStep 23: Stir mixture\nStep 24: Add chili powder\nStep 25: Stir mixture\nStep 26: Add chili powder\nStep 27: Stir mixture\nStep 28: Add chili pow"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 4: Stir mixture\nStep 5: Add onion\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Pour water\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Stir mixture\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add fish\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14"
    },
    {
        "generated_text": "Add fish\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add curry leaves\nStep 3: Stir mixture\nStep 4: Add chili powder\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14"
    },
    {
        "generated_text": "Add curry leaves\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add onion\nStep 14: Stir mixture\nStep 15: Add curry leaves\nStep 16: Stir mixture"
    },
    {
        "generated_text": "Add curry leaves\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add onion\nStep 14: Stir mixture\nStep 15: Add curry leaves\nStep 16: Stir mixture"
    },
    {
        "generated_text": "Add fish\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep "
    },
    {
        "generated_text": "Add fish\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Add fish\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Stir mixture\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 11: Add fish\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 11: Add fish\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture\nStep 22: Add curry leaves\nStep 23: Stir"
    },
    {
        "generated_text": "Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture\nStep 22: Add curry leaves\nStep 23: Stir mixture\nStep 24: Pour water"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add curry leaves\nStep 3: Stir mixture\nStep 4: Add chili powder\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15"
    },
    {
        "generated_text": "Add onion\nStep 14: Stir mixture\nStep 15: Add onion\nStep 16: Stir mixture\nStep 17: Add onion\nStep 18: Stir mixture\nStep 19: Add onion\nStep 20: Stir mixture\nStep 21: Add onion\nStep 22: Stir mixture\nStep 23: Add onion\nStep 24:"
    },
    {
        "generated_text": "Add onion\nStep 14: Stir mixture\nStep 15: Add onion\nStep 16: Stir mixture\nStep 17: Add onion\nStep 18: Stir mixture\nStep 19: Add onion\nStep 20: Stir mixture\nStep 21: Add onion\nStep 22: Stir mixture\nStep 23: Add onion\nStep 24:"
    },
    {
        "generated_text": "Add onion\nStep 14: Stir mixture\nStep 15: Add onion\nStep 16: Stir mixture\nStep 17: Add onion\nStep 18: Stir mixture\nStep 19: Add onion\nStep 20: Stir mixture\nStep 21: Add onion\nStep 22: Stir mixture\nStep 23: Add onion\nStep 24:"
    },
    {
        "generated_text": "Add onion\nStep 14: Stir mixture\nStep 15: Add onion\nStep 16: Stir mixture\nStep 17: Add onion\nStep 18: Stir mixture\nStep 19: Add onion\nStep 20: Stir mixture\nStep 21: Add onion\nStep 22: Stir mixture\nStep 23: Add onion\nStep 24:"
    },
    {
        "generated_text": "Add onion\nStep 14: Stir mixture\nStep 15: Add onion\nStep 16: Stir mixture\nStep 17: Add onion\nStep 18: Stir mixture\nStep 19: Add onion\nStep 20: Stir mixture\nStep 21: Add onion\nStep 22: Stir mixture\nStep 23: Add onion\nStep 24:"
    },
    {
        "generated_text": "Add onion\nStep 14: Stir mixture\nStep 15: Add onion\nStep 16: Stir mixture\nStep 17: Add onion\nStep 18: Stir mixture\nStep 19: Add onion\nStep 20: Stir mixture\nStep 21: Add onion\nStep 22: Stir mixture\nStep 23: Add onion\nStep 24:"
    },
    {
        "generated_text": "Add fish\nStep 16: Add curry leaves\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Add curry leaves\nStep 20: Stir mixture\nStep 21: Add fish\nStep 22: Add curry leaves\nStep 23: Stir mixture\nStep 24: Add fish\nStep 25: Add curry leaves\nStep 26:"
    },
    {
        "generated_text": "Add fish\nStep 16: Add curry leaves\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Add curry leaves\nStep 20: Stir mixture\nStep 21: Add fish\nStep 22: Add curry leaves\nStep 23: Stir mixture\nStep 24: Add fish\nStep 25: Add curry leaves\nStep 26:"
    },
    {
        "generated_text": "Add fish\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Stir mixture\nStep 21: Add fish\nStep 22: Stir mixture\nStep 23: Add fish\nStep 24: Stir mixture\nStep 25: Add fish\nStep 26: Stir mixture\nStep 27: Add fish\nStep 28: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Stir mixture\nStep 21: Add fish\nStep 22: Stir mixture\nStep 23: Add fish\nStep 24: Stir mixture\nStep 25: Add fish\nStep 26: Stir mixture\nStep 27: Add fish\nStep 28: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add mustard seeds\nStep 4: Add onion\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep "
    },
    {
        "generated_text": "Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep 1"
    },
    {
        "generated_text": "Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add curry leaves\nStep 3: Stir mixture\nStep 4: Add chili powder\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15"
    },
    {
        "generated_text": "Add fish\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add"
    },
    {
        "generated_text": "Add fish\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Add fish\nStep 16: Add curry leaves\nStep 17: Stir mixture\nStep"
    },
    {
        "generated_text": "Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add curry leaves\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Add curry leaves\n"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Add"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 4: Stir mixture\nStep 5: Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15"
    },
    {
        "generated_text": "Add onion\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep "
    },
    {
        "generated_text": "Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 2"
    },
    {
        "generated_text": "Add fish\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 2"
    },
    {
        "generated_text": "Add fish\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 20: Pour water\nStep 21: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 20: Pour water\nStep 21: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Add coconut milk\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Add rice\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add coconut milk\nStep 15: Stir mixture\n"
    },
    {
        "generated_text": "Add fish\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Add coconut milk\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Add rice\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add coconut milk\nStep 15: Stir mixture\n"
    },
    {
        "generated_text": "Add fish\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Add coconut milk\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Add rice\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add coconut milk\nStep 15: Stir mixture\n"
    },
    {
        "generated_text": "Add fish\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Add coconut milk\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Add rice\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add coconut milk\nStep 15: Stir mixture\n"
    },
    {
        "generated_text": "Add fish\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Add coconut milk\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Add rice\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add coconut milk\nStep 15: Stir mixture\n"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15"
    },
    {
        "generated_text": "Add fish\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Pour water\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Pour water\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Add fish\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Stir mixture\nStep 21: Add fish\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add mustard seeds\nStep 3: Add onion\nStep 4: Stir mixture\nStep 5: Pour water\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Add curry leaves\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Add chili powder\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add curry leaves\nStep 16: Stir mixture\nStep 17: Add chili powder\nStep 18: Stir mixture\nStep 19: Add fish\nStep "
    },
    {
        "generated_text": "Add fish\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Add chili powder\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add curry leaves\nStep 16: Stir mixture\nStep 17: Add chili powder\nStep 18: Stir mixture\nStep 19: Add fish\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 11: Add fish\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 16: Stir mixture\nStep 17: Add curry leaves\nStep 18: Stir mixture\nStep 19: Add curry leaves\nStep 20: Stir mixture\nStep 21: Add curry leaves\nStep 22: Stir mixture\nStep 23: Add curry leaves\nStep 24: Stir mixture\nStep 25: Add curry leaves"
    },
    {
        "generated_text": "Add curry leaves\nStep 16: Stir mixture\nStep 17: Add curry leaves\nStep 18: Stir mixture\nStep 19: Add curry leaves\nStep 20: Stir mixture\nStep 21: Add curry leaves\nStep 22: Stir mixture\nStep 23: Add curry leaves\nStep 24: Stir mixture\nStep 25: Add curry leaves"
    },
    {
        "generated_text": "Add fish\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Stir mixture\nStep 21: Add fish\nStep 22: Stir mixture\nStep 23: Add fish\nStep 24: Stir mixture\nStep 25: Add fish\nStep 26: Stir mixture\nStep 27: Add fish\nStep 28: Stir mixture\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 19: Add fish\nStep 20: Stir mixture\nStep 21: Add fish\nStep 22: Stir mixture\nStep 23: Add fish\nStep 24: Stir mixture\nStep 25: Add fish\nStep 26: Stir mixture\nStep 27: Add fish\nStep 28: Stir mixture\nStep 29: Add fish\nStep "
    },
    {
        "generated_text": "0: Stir mixture\nStep 21: Add fish\nStep 22: Stir mixture\nStep 23: Add fish\nStep 24: Stir mixture\nStep 25: Add fish\nStep 26: Stir mixture\nStep 27: Add fish\nStep 28: Stir mixture\nStep 29: Add fish\nStep 30: Stir mixture\nStep 31: Add fish\n"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 5: Add onion\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 5: Add onion\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep "
    },
    {
        "generated_text": "Add onion\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 9: Add curry leaves\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add chili powder\nStep 15: Stir mixture\nStep 16: Add onion\nStep 17: Stir mixture\nStep 18: Add curry leaves\nStep 19"
    },
    {
        "generated_text": "Add curry leaves\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add onion\nStep 15: Stir mixture\nStep 16: Add chili powder\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15"
    },
    {
        "generated_text": "Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15"
    },
    {
        "generated_text": "Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add onion\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Stir mixture\nStep 19: Pour water\nStep 2"
    },
    {
        "generated_text": "Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Stir mixture\nStep 19: Pour water\nStep 20: Stir mixture\nStep 21: Add fish\nStep "
    },
    {
        "generated_text": "Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture\nStep 22: Add fish\nStep 23: Stir mixture\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture\nStep 22: Add fish\nStep 23: Stir mixture\nStep 24: Add fish\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add mustard seeds\nStep 4: Add onion\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep "
    },
    {
        "generated_text": "Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add mustard seeds\nStep 4: Add onion\nStep 5: Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add onion\nStep 14: Add chili pow"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add curry leaves\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add curry leaves\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\n"
    },
    {
        "generated_text": "Add curry leaves\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add chili powder\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Add chili"
    },
    {
        "generated_text": "Add curry leaves\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add chili powder\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Add chili"
    },
    {
        "generated_text": "Add curry leaves\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add chili powder\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Add chili"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add chili powder\nStep 4: Stir mixture\nStep 5: Add onion\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14"
    },
    {
        "generated_text": "Add fish\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add onion\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add onion\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add curry leaves\nStep 3: Stir mixture\nStep 4: Add chili powder\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14"
    },
    {
        "generated_text": "Stir mixture\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Add fish\nStep 11: Add curry leaves\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Add curry leaves\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Add"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Add fish\nStep 11: Add curry leaves\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Add curry leaves\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Add"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Add fish\nStep 11: Add curry leaves\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Add curry leaves\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Add"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Add fish\nStep 11: Add curry leaves\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Add curry leaves\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Add"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Add fish\nStep 11: Add curry leaves\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Add curry leaves\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Add"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add rice\nStep 10: Stir mixture\nStep 11: Add rice\nStep 12: Stir mixture\nStep 13: Add rice\nStep 14: Stir mixture\nStep 15: Add rice\nStep 16: Stir mixture\nStep 17: Add rice\nStep 18: Stir mixture\nStep 19: Add rice\nStep 20: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 12: Add curry leaves\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add curry leaves\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Add curry leaves\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Add curry leaves\nStep 22:"
    },
    {
        "generated_text": "Add fish\nStep 12: Add curry leaves\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add curry leaves\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Add curry leaves\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Add curry leaves\nStep 22:"
    },
    {
        "generated_text": "Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Add curry leaves\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Add curry leaves\nStep 21: Stir mixture\nStep 22: Add fish\nStep 23: Add"
    },
    {
        "generated_text": "Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Add curry leaves\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Add curry leaves\nStep 21: Stir mixture\nStep 22: Add fish\nStep 23: Add curry leaves\nStep 24:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir mixture\nStep"
    },
    {
        "generated_text": "Stir mixture\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep"
    },
    {
        "generated_text": "Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture\nStep "
    },
    {
        "generated_text": "Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 12: Add curry leaves\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture\nStep 22: Add fish\n"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add curry leaves\nStep 4: Stir mixture\nStep 5: Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 1"
    },
    {
        "generated_text": "Add curry leaves\nStep 4: Stir mixture\nStep 5: Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\n"
    },
    {
        "generated_text": "Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\n"
    },
    {
        "generated_text": "Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\n"
    },
    {
        "generated_text": "Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\n"
    },
    {
        "generated_text": "Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\n"
    },
    {
        "generated_text": "Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\n"
    },
    {
        "generated_text": "Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\n"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 5: Add coconut milk\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Stir mixture\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir"
    },
    {
        "generated_text": "Add coconut milk\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Stir mixture\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16:"
    },
    {
        "generated_text": "Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19"
    },
    {
        "generated_text": "Add fish\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 2"
    },
    {
        "generated_text": "Add fish\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 2"
    },
    {
        "generated_text": "Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 20: Pour water\nStep 21: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add curry leaves\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add fish\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18:"
    },
    {
        "generated_text": "Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add chili powder\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Add curry leaves"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Add chili powder\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add onion\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add curry leaves\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\n"
    },
    {
        "generated_text": "Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add curry leaves\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Add curry"
    },
    {
        "generated_text": "Add fish\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add curry leaves\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Add curry"
    },
    {
        "generated_text": "Add fish\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add curry leaves\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Add curry"
    },
    {
        "generated_text": "Add fish\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add curry leaves\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Add curry"
    },
    {
        "generated_text": "Add fish\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add curry leaves\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Add curry"
    },
    {
        "generated_text": "Add fish\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add curry leaves\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Add curry"
    },
    {
        "generated_text": "Add fish\nStep 12: Add curry leaves\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add curry leaves\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Add curry leaves\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Add curry leaves\nStep 22:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add mustard seeds\nStep 3: Add onion\nStep 4: Stir mixture\nStep 5: Pour water\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add curry leaves\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Add fish\nStep 16: Stir mixture\nStep 17"
    },
    {
        "generated_text": "Add curry leaves\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add chili powder\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add onion\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir"
    },
    {
        "generated_text": "Add curry leaves\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add chili powder\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add onion\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir"
    },
    {
        "generated_text": "Add curry leaves\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add chili powder\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add onion\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir"
    },
    {
        "generated_text": "Add fish\nStep 9: Add curry leaves\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Add curry leaves"
    },
    {
        "generated_text": "Add fish\nStep 9: Add curry leaves\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Add curry leaves"
    },
    {
        "generated_text": "Add curry leaves\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Add fish\nStep 16: Add curry leaves\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Add curry leaves\nStep 22: St"
    },
    {
        "generated_text": "Add curry leaves\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Add fish\nStep 16: Add curry leaves\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Add curry leaves\nStep 22: St"
    },
    {
        "generated_text": "Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture\nStep 22: Add fish\nStep 23: Stir mixture\nStep 24: Add fish\nStep 25: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: St"
    },
    {
        "generated_text": "Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Add fish\nStep 19"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Add fish\nStep "
    },
    {
        "generated_text": "Add onion\nStep 12: Add curry leaves\nStep 13: Stir mixture\nStep 14: Add chili powder\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture\nStep 22:"
    },
    {
        "generated_text": "Add curry leaves\nStep 14: Stir mixture\nStep 15: Add fish\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Stir mixture\nStep 21: Add fish\nStep 22: Stir mixture\nStep 23: Add fish\nStep 24: Stir mixture\n"
    },
    {
        "generated_text": "Add fish\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Stir mixture\nStep 21: Add fish\nStep 22: Stir mixture\nStep 23: Add fish\nStep 24: Stir mixture\nStep 25: Add fish\nStep 26: Stir mixture\nStep 27: Add fish\nStep 28: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Add fish\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18"
    },
    {
        "generated_text": "Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add chili powder\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Add onion\n"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add fish\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: St"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Add onion\nStep 7: Stir mixture\nStep 8: Add water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Add water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add water\nStep 17:"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 20: Pour water\nStep "
    },
    {
        "generated_text": "Add fish\nStep 11: Stir mixture\nStep 12: Add curry leaves\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add chili powder\nStep 17: Stir mixture\nStep 18: Add mustard seeds\nStep 19: Add onion\nStep 20: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 5: Add chili powder\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep"
    },
    {
        "generated_text": "Add fish\nStep 5: Add chili powder\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep"
    },
    {
        "generated_text": "Add chili powder\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Stir mixture"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Add fish\nStep 16: Stir mixture\nStep 17"
    },
    {
        "generated_text": "Add curry leaves\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add chili powder\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add onion\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir"
    },
    {
        "generated_text": "Add curry leaves\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add chili powder\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add onion\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir"
    },
    {
        "generated_text": "Add curry leaves\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add chili powder\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add onion\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add mustard seeds\nStep 3: Add onion\nStep 4: Stir mixture\nStep 5: Pour water\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 4: Stir mixture\nStep 5: Pour water\nStep 6: Add fish\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15"
    },
    {
        "generated_text": "Add onion\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 6: Add onion\nStep 7: Stir mixture\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add onion\nStep 14: Stir mixture\nStep 15: Add chili powder\nStep 16: Stir mixture"
    },
    {
        "generated_text": "Add fish\nStep 6: Add onion\nStep 7: Stir mixture\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add onion\nStep 14: Stir mixture\nStep 15: Add chili powder\nStep 16: Stir mixture"
    },
    {
        "generated_text": "Add fish\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Stir mixture\nStep"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Stir mixture\nStep"
    },
    {
        "generated_text": "Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Stir mixture\nStep 17: Pour water\nStep"
    },
    {
        "generated_text": "Serve"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add onion\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Add fish\nStep "
    },
    {
        "generated_text": "Add onion\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Add fish\nStep "
    },
    {
        "generated_text": "Add onion\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Add fish\nStep "
    },
    {
        "generated_text": "Add onion\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Add fish\nStep "
    },
    {
        "generated_text": "Add onion\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Add fish\nStep "
    },
    {
        "generated_text": "Add onion\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Add fish\nStep "
    },
    {
        "generated_text": "Add onion\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Add curry leaves\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add curry leaves\nStep 16: Stir mixture"
    },
    {
        "generated_text": "Add onion\nStep 7: Stir mixture\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir mixture"
    },
    {
        "generated_text": "Add onion\nStep 7: Stir mixture\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir mixture"
    },
    {
        "generated_text": "Add onion\nStep 7: Stir mixture\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir mixture"
    },
    {
        "generated_text": "Add curry leaves\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Add chili powder\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Add onion\nStep 18: Stir mixture"
    },
    {
        "generated_text": "Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Stir mixture\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 4: Stir mixture\nStep 5: Add onion\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Stir mixture\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Stir"
    },
    {
        "generated_text": "Stir mixture\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Stir mixture\nStep 17: Stir mixture\nStep 18: St"
    },
    {
        "generated_text": "Stir mixture\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Stir mixture\nStep 17: Stir mixture\nStep 18: St"
    },
    {
        "generated_text": "Add chili powder\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Stir mixture\nStep 17: Stir mixture\nStep 18: Stir mixture\nStep 19:"
    },
    {
        "generated_text": "Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Add curry leaves\nStep 16: Stir mixture\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir mixture\nStep 18: Stir mixture\nStep 19: Pour water\nStep 20: Stir mixture\nStep 21: Add fish\nStep 22: Stir mixture\nStep 23: Add onion\nStep 24: Stir"
    },
    {
        "generated_text": "Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir mixture\nStep 18: Stir mixture\nStep 19: Pour water\nStep 20: Stir mixture\nStep 21: Add fish\nStep 22: Stir mixture\nStep 23: Add onion\nStep 24: Stir"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add curry leaves\nStep 4: Stir mixture\nStep 5: Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 1"
    },
    {
        "generated_text": "Add curry leaves\nStep 4: Stir mixture\nStep 5: Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 1"
    },
    {
        "generated_text": "Add curry leaves\nStep 4: Stir mixture\nStep 5: Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 5: Add curry leaves\nStep 6: Stir mixture\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Stir mixture\nStep 17: Pour water\nStep"
    },
    {
        "generated_text": "Stir mixture\nStep 8: Add fish\nStep 9: Add curry leaves\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Add curry leaves\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Add curry leaves\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Add curry"
    },
    {
        "generated_text": "Add fish\nStep 9: Add curry leaves\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Add curry leaves"
    },
    {
        "generated_text": "Add curry leaves\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Add curry leaves\nStep 20: St"
    },
    {
        "generated_text": "Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Add curry leaves\nStep 20: Stir mixture\nStep 21: Pour water\nStep 22: Stir mixture"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Add fish\nStep 5: Stir mixture\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture"
    },
    {
        "generated_text": "Add fish\nStep 5: Stir mixture\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish"
    },
    {
        "generated_text": "Add fish\nStep 7: Stir mixture\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add mustard seeds\nStep 3: Add onion\nStep 4: Stir mixture\nStep 5: Pour water\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Add curry leaves\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 6: Add onion\nStep 7: Stir mixture\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add curry leaves\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Pour water\nStep"
    },
    {
        "generated_text": "Add fish\nStep 6: Add onion\nStep 7: Stir mixture\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add curry leaves\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Pour water\nStep"
    },
    {
        "generated_text": "Add onion\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep"
    },
    {
        "generated_text": "Add curry leaves\nStep 8: Stir mixture\nStep 9: Add fish\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Stir mixture\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Stir mixture\nStep 15: Pour water\nStep 1"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add curry leaves\nStep 4: Stir mixture\nStep 5: Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 1"
    },
    {
        "generated_text": "Add curry leaves\nStep 4: Stir mixture\nStep 5: Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Stir mixture\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 6: Add curry leaves\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17:"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add chili powder\nStep 3: Stir mixture\nStep 4: Add onion\nStep 5: Stir mixture\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 20: Pour water\nStep "
    },
    {
        "generated_text": "Add onion\nStep 14: Stir mixture\nStep 15: Add curry leaves\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18: Stir mixture\nStep 19: Add fish\nStep 20: Stir mixture\nStep 21: Add fish\nStep 22: Stir mixture\nStep 23: Add fish\nStep 24: Stir mixture"
    },
    {
        "generated_text": "Add onion\nStep 15: Stir mixture\nStep 16: Add curry leaves\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Stir mixture\nStep 22: Add fish\nStep 23: Stir mixture\nStep 24: Add fish\nStep 25: Stir mixture"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add chili powder\nStep 4: Stir mixture\nStep 5: Add fish\nStep 6: Stir mixture\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: St"
    },
    {
        "generated_text": "Add onion\nStep 4: Stir mixture\nStep 5: Add chili powder\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15"
    },
    {
        "generated_text": "Add fish\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add curry leaves\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Add curry leaves"
    },
    {
        "generated_text": "Add fish\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add curry leaves\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Add curry leaves"
    },
    {
        "generated_text": "Add fish\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add curry leaves\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Add fish\nStep 18: Add curry leaves"
    },
    {
        "generated_text": "Stir mixture\nStep 9: Add fish\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 2"
    },
    {
        "generated_text": "Stir mixture\nStep 9: Add fish\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 2"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 1"
    },
    {
        "generated_text": "Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Pour water\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add onion\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17"
    },
    {
        "generated_text": "Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add onion\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Add curry leaves\nStep 18: Stir mixture\n"
    },
    {
        "generated_text": "Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add onion\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Add curry leaves\nStep 18: Stir mixture\n"
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Add fish\nStep 15: Stir mixture\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep "
    },
    {
        "generated_text": "Add curry leaves\nStep 6: Stir mixture\nStep 7: Add chili powder\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep "
    },
    {
        "generated_text": "Add fish\nStep 9: Add chili powder\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Add fish\nStep 14: Add curry leaves\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Add fish\nStep 11: Add fish\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Add fish\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Add fish\nStep 2"
    },
    {
        "generated_text": "Add fish\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Add fish\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Add fish\nStep 21: Add fish\nStep 22: Stir mixture\nStep 2"
    },
    {
        "generated_text": "Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Add fish\nStep 19: Stir mixture\nStep 20: Pour water\nStep 21: Stir mixture\nStep 22: Add fish\nStep 23: Stir mixture\nStep 24: Add fish\nStep 25: Stir mixture\nStep "
    },
    {
        "generated_text": "Add fish\nStep 2: Stir mixture\nStep 3: Add onion\nStep 4: Add curry leaves\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Add fish\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Add mustard seeds\nStep 3: Add onion\nStep 4: Stir mixture\nStep 5: Pour water\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Add curry leaves\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add mustard seeds\nStep 3: Add onion\nStep 4: Stir mixture\nStep 5: Pour water\nStep 6: Add fish\nStep 7: Add curry leaves\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Add fish\nStep 12: Add curry leaves\nStep 13: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 4: Stir mixture\nStep 5: Pour water\nStep 6: Stir mixture\nStep 7: Add fish\nStep 8: Add curry leaves\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add coconut milk\nStep 14: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Add onion\nStep 5: Stir mixture\nStep 6: Add chili powder\nStep 7: Stir mixture\nStep 8: Add fish\nStep 9: Add curry leaves\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Add fish\nStep 15: Add curry leaves\nStep"
    },
    {
        "generated_text": "Add fish\nStep 6: Add onion\nStep 7: Stir mixture\nStep 8: Add chili powder\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Add curry leaves\nStep 14: Stir mixture\nStep 15: Stir mixture\nStep 16: Pour water\nStep"
    },
    {
        "generated_text": "Add chili powder\nStep 8: Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep"
    },
    {
        "generated_text": "Stir mixture\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Add fish\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Add fish\nStep 17: Stir mixture\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Add fish\nStep "
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour lemon juice\nStep 4: Pour water\nStep 5: Stir mixture\nStep 6: Pour lemonade into glass\nStep 7: Add ice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14"
    },
    {
        "generated_text": "Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Cut le"
    },
    {
        "generated_text": "Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Cut lemon\nStep 3: Squeeze"
    },
    {
        "generated_text": "Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Cut lemon\nStep 3: Squee"
    },
    {
        "generated_text": "Pour water\nStep 13: Cut lemon\nStep 14: Squeeze lemon\nStep 15: Pour lemon juice\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Cut lemon\nStep 3: Sque"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 15: Pour mixture into cup"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 15: Pour mixture into cup\nStep 16: Pour lemonade into glass\nStep 17: Pour mixture into cup\nStep 18: Pour lemonade into glass\nStep 19: Pour mixture into cup\nStep 20: Pour lemonade into glass\nStep 21: Pour mixture into cup\nStep 22: Pour lemonade into glass\nStep 23"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 15: Pour mixture into cup\nStep 16: Pour lemonade into glass\nStep 17: Pour mixture into cup\nStep 18: Pour lemonade into glass\nStep 19: Pour mixture into cup\nStep 20: Pour lemonade into glass\nStep 21: Pour mixture into cup\nStep 22: Pour lemonade into glass\nStep 23"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 15: Pour mixture into cup\nStep 16: Pour lemonade into glass\nStep 17: Pour mixture into cup\nStep 18: Pour lemonade into glass\nStep 19: Pour mixture into cup\nStep 20: Pour lemonade into glass\nStep 21: Pour mixture into cup\nStep 22: Pour lemonade into glass\nStep 23"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 15: Pour mixture into cup\nStep 16: Pour lemonade into glass\nStep 17: Pour mixture into cup\nStep 18: Pour lemonade into glass\nStep 19: Pour mixture into cup\nStep 20: Pour lemonade into glass\nStep 21: Pour mixture into cup\nStep 22: Pour lemonade into glass\nStep 23"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour lemon juice\nStep 5: Pour water\nStep 6: Cut lemon\nStep 7: Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\n"
    },
    {
        "generated_text": "Pour lemon juice\nStep 7: Pour water\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Squeeze lemon\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Cut le"
    },
    {
        "generated_text": "Pour lemon juice\nStep 7: Pour water\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Squeeze lemon\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Cut le"
    },
    {
        "generated_text": "Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour lemon juice\nStep 5: Pour water\nStep 6: Cut lemon\nStep 7: Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour water\nStep 2: Cut lemon\nStep 3:"
    },
    {
        "generated_text": "Pour lemon juice\nStep 7: Pour water\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Cut lemon\nStep 12: Stir mixture\nStep 13: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour lemonade into glass\nStep 2: Add sugar\nStep 3"
    },
    {
        "generated_text": "Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Squeeze lemon\nStep 3: Cut lemon\nStep 4: Squeeze lemon\nStep 5: Pour lemon juice\nStep 6: Pour water\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Cut lemon\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour water\nStep 5: Cut lemon\nStep 6: Squeeze lemon\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Cut lemon\nStep 11: Squeeze lemon\nStep 12: Pour lemon juice\nStep 13: Pour water\nStep 14: Stir mixture\nStep"
    },
    {
        "generated_text": "Pour water\nStep 6: Cut lemon\nStep 7: Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Pour lemon juice\n"
    },
    {
        "generated_text": "Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Pour lemon juice\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon"
    },
    {
        "generated_text": "Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Pour lemon juice\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour water\nStep 7: Add sugar\nStep 8: Pour jello powder\nStep 9: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Pour lemon juice\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour water\nStep 7: Add sugar\nStep 8: Pour jello powder\nStep 9: Stir mixture\nStep 10: Pour"
    },
    {
        "generated_text": "Pour water\nStep 12: Cut lemon\nStep 13: Squeeze lemon\nStep 14: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour water\nStep 14: Cut lemon\nStep 15: Stir mixture\nStep 16: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour water\nStep 14: Cut lemon\nStep 15: Stir mixture\nStep 16: Pour lemonade into glass"
    },
    {
        "generated_text": "\nStep 15: Pour lemon juice\nStep 16: Pour water\nStep 17: Cut lemon\nStep 18: Stir mixture\nStep 19: Pour lemonade into glass"
    },
    {
        "generated_text": "\nStep 15: Pour lemon juice\nStep 16: Pour water\nStep 17: Cut lemon\nStep 18: Stir mixture\nStep 19: Pour lemonade into glass"
    },
    {
        "generated_text": "\nStep 15: Pour lemon juice\nStep 16: Pour water\nStep 17: Cut lemon\nStep 18: Stir mixture\nStep 19: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Squeeze lemon\nStep 3: Cut lemon\nStep 4: Squeeze lemon\nStep 5: Pour lemon juice\nStep 6: Pour water\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour"
    },
    {
        "generated_text": "Pour lemon juice\nStep 6: Pour water\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 10: Pour water\nStep 11: Pour water\nStep 12: Cut lemon\nStep 13: Squeeze lemon\nStep 14: Pour lemon juice\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 10: Pour water\nStep 11: Pour water\nStep 12: Cut lemon\nStep 13: Squeeze lemon\nStep 14: Pour lemon juice\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Squeeze lemon\nStep 3: Cut lemon\nStep 4: Squeeze lemon\nStep 5: Pour lemon juice\nStep 6: Pour water\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour"
    },
    {
        "generated_text": "Pour water\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour lemonade into glass\n\nTask: Make Lemonade\n"
    },
    {
        "generated_text": "Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Cut"
    },
    {
        "generated_text": "Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour lemon juice\nStep 6: Pour water\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Pour lemonade"
    },
    {
        "generated_text": "Pour lemon juice\nStep 6: Pour water\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Pour lemonade"
    },
    {
        "generated_text": "Pour water\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Pour lemonade into glass\nStep 3: Cut le"
    },
    {
        "generated_text": "Pour water\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Pour lemonade into glass\nStep 3: Cut le"
    },
    {
        "generated_text": "Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Pour lemonade into glass\nStep 3: Cut lemon\nStep 4: S"
    },
    {
        "generated_text": "Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Pour lemonade into glass\nStep 3: Cut lemon\nStep 4: S"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Cut lemon\nStep 3: Pour lemon juice\nStep 4: Pour water\nStep 5: Stir mixture\nStep 6: Pour lemonade into glass\nStep 7: Add sugar\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13"
    },
    {
        "generated_text": "Pour water\nStep 4: Cut lemon\nStep 5: Pour lemon juice\nStep 6: Cut lemon\nStep 7: Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\n"
    },
    {
        "generated_text": "Pour lemon juice\nStep 6: Cut lemon\nStep 7: Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Add sugar\nStep 3: Pour water\nStep "
    },
    {
        "generated_text": "Pour lemon juice\nStep 6: Cut lemon\nStep 7: Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Add sugar\nStep 3: Pour water\nStep "
    },
    {
        "generated_text": "Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Cut lemon\nStep 3: Squeeze lemon\nStep 4: Pour lemon juice\nStep 5: Pour water\nStep 6: Cut lemon\nStep 7: Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour lemonade into glass\n\nTask: Make Lemonade\n"
    },
    {
        "generated_text": "Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\n"
    },
    {
        "generated_text": "Cut lemon\nStep 6: Squeeze lemon\nStep 7: Pour lemon juice\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Add ice\nStep 13: Pour water\nStep 14: Cut lemon\nStep 15: Stir mixture"
    },
    {
        "generated_text": "Cut lemon\nStep 7: Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Squeeze lemon\nStep 12: Pour lemon juice\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Squeeze lemon\nStep 12: Pour lemon juice\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Squeeze lemon\nStep 12: Pour lemon juice\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemon juice\nStep 11: Pour water\nStep 12: Cut lemon\nStep 13: Stir mixture\nStep 14: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour water\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour"
    },
    {
        "generated_text": "Pour water\nStep 12: Cut lemon\nStep 13: Stir mixture\nStep 14: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour water\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut"
    },
    {
        "generated_text": "Pour water\nStep 12: Cut lemon\nStep 13: Stir mixture\nStep 14: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour water\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut"
    },
    {
        "generated_text": "Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour water\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 1"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 3: Add sugar\nStep 4: Pour water\nStep 5: Cut lemon\nStep 6: Squeeze lemon\nStep 7: Pour lemon juice\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Add ice\nStep"
    },
    {
        "generated_text": "Pour lemon juice\nStep 4: Pour water\nStep 5: Cut lemon\nStep 6: Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour lemonade into glass\nStep 2: Cut lemon\n"
    },
    {
        "generated_text": "Pour lemon juice\nStep 4: Pour water\nStep 5: Cut lemon\nStep 6: Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour lemonade into glass\nStep 2: Cut lemon\n"
    },
    {
        "generated_text": "Pour lemon juice\nStep 5: Cut lemon\nStep 6: Squeeze lemon\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour le"
    },
    {
        "generated_text": "Pour lemon juice\nStep 6: Pour water\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemon juice\nStep 6: Pour water\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour water\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Cut lemon\nStep 4: Squeeze lemon\nStep 5: Pour lemon juice\nStep 6: Pour water\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep 12: Pour water\nStep 13: Cut lemon\nStep "
    },
    {
        "generated_text": "Cut lemon\nStep 4: Squeeze lemon\nStep 5: Pour lemon juice\nStep 6: Pour water\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep 12: Pour water\nStep 13: Cut lemon\nStep "
    },
    {
        "generated_text": "Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Add ice\nStep 13: Pour water\nStep 14: Cut lemon\nStep"
    },
    {
        "generated_text": "Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Cut lemon\nStep 12: Stir mixture\nStep 13: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour water\nStep 2: Add sugar\nStep 3: Stir mixture\nStep 4:"
    },
    {
        "generated_text": "Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Cut lemon\nStep 12: Stir mixture\nStep 13: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour water\nStep 2: Add sugar\nStep 3: Stir mixture\nStep 4:"
    },
    {
        "generated_text": "Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Cut lemon\nStep 12: Stir mixture\nStep 13: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour water\nStep 2: Add sugar\nStep 3: Pour lemon juice\nStep "
    },
    {
        "generated_text": "Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Add ice\nStep 13: Pour water\nStep 14: Cut lemon\nStep 15: Stir mixture\nStep 16: Pour lemonade into glass"
    },
    {
        "generated_text": "Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Add ice\nStep 13: Pour water\nStep 14: Cut lemon\nStep 15: Stir mixture\nStep 16: Pour lemonade into glass"
    },
    {
        "generated_text": "Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Add ice\nStep 13: Pour water\nStep 14: Cut lemon\nStep 15: Stir mixture\nStep 16: Pour lemonade into glass"
    },
    {
        "generated_text": "Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour lemon juice\nStep 5: Pour water\nStep 6: Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Add ice\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15:"
    },
    {
        "generated_text": "Pour lemon juice\nStep 5: Pour water\nStep 6: Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Add ice\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15:"
    },
    {
        "generated_text": "Pour lemon juice\nStep 5: Pour water\nStep 6: Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Add ice\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15:"
    },
    {
        "generated_text": "Pour lemon juice\nStep 7: Pour water\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Cut lemon\nStep 3: Squeeze lemon"
    },
    {
        "generated_text": "Pour lemon juice\nStep 7: Pour water\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Cut lemon\nStep 3: Squeeze lemon"
    },
    {
        "generated_text": "Pour lemon juice\nStep 7: Pour water\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Cut lemon\nStep 3: Squeeze lemon"
    },
    {
        "generated_text": "Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Cut lemon\nStep 3: Squeeze"
    },
    {
        "generated_text": "Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Cut lemon\nStep 3: Squeeze"
    },
    {
        "generated_text": "Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Cut lemon\nStep 3: Squeeze"
    },
    {
        "generated_text": "Pour lemon juice\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Squeeze lemon\nStep 2: Cut lemon\nStep 3: Squeeze lemon\nStep 4: Whisk mixture\nStep 5: Stir mixture\nStep 6: Pour water\nStep "
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Add ice\nStep 13: Pour water\nStep 14: Cut lemon\nStep"
    },
    {
        "generated_text": "Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Add ice\nStep 13: Pour water\nStep 14: Cut lemon\nStep 15: Stir mixture\nStep"
    },
    {
        "generated_text": "Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Mix ingredients\nStep 13: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze"
    },
    {
        "generated_text": "Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Mix ingredients\nStep 13: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze"
    },
    {
        "generated_text": "Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Mix ingredients\nStep 13: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Pour water\n"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 9: Add ice\nStep 10: Pour water\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 9: Add ice\nStep 10: Pour water\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Mix ingredients\nStep 6: Pour lemon juice\nStep 7: Stir mixture\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10"
    },
    {
        "generated_text": "Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Mix ingredients\nStep 6: Pour lemon juice\nStep 7: Stir mixture\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10"
    },
    {
        "generated_text": "Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Mix ingredients\nStep 6: Pour lemon juice\nStep 7: Stir mixture\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour water\nStep 3: Cut lemon\nStep 4: Squeeze lemon\nStep 5: Pour lemon juice\nStep 6: Pour water\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Pour lemon juice\nStep 5: Pour water\nStep 6: Cut lemon\nStep 7: Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\n"
    },
    {
        "generated_text": "Pour lemon juice\nStep 7: Pour water\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Cut lemon\nStep"
    },
    {
        "generated_text": "Pour water\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Cut lemon\nStep 3: Squeeze lemon\nStep 4: Pour lemon juice\nStep 5: Pour water\nStep 6: Cut lemon\nStep 7: Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour lemonade into glass\n\nTask: Make Lemonade\n"
    },
    {
        "generated_text": "Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Pour water\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Squeeze lemon\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour lemonade into glass\nStep 2: Add"
    },
    {
        "generated_text": "Pour lemon juice\nStep 9: Pour water\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Cut lemon\nStep 13: Stir mixture\nStep 14: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4"
    },
    {
        "generated_text": "Pour lemon juice\nStep 9: Pour water\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Cut lemon\nStep 13: Stir mixture\nStep 14: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4"
    },
    {
        "generated_text": "\n\nTask: Make Lemonade\nStep 1: Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Cut lemon\nStep 7: Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Squeeze lemon\nStep 10"
    },
    {
        "generated_text": "\n\nTask: Make Lemonade\nStep 1: Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Cut lemon\nStep 7: Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Squeeze lemon\nStep 10"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Pour water\nStep 11: Cut lemon\nStep 12: Pour lemon juice\nStep 13: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour lemonade into glass\nStep 2: Cut lemon\nStep 3: Sque"
    },
    {
        "generated_text": "Squeeze lemon\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Pour water\nStep 11: Cut lemon\nStep 12: Pour lemon juice\nStep 13: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour lemonade into glass\nStep 2: Cut lemon\nStep 3: Sque"
    },
    {
        "generated_text": "Pour lemon juice\nStep 10: Pour water\nStep 11: Cut lemon\nStep 12: Pour lemon juice\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Cut lemon\nStep 3: Pour lemon juice\nStep 4: Pour water\nStep 5: Stir mixture\nStep 6: Pour lemonade into glass\nStep 7: Add ice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13"
    },
    {
        "generated_text": "Cut lemon\nStep 3: Pour lemon juice\nStep 4: Pour water\nStep 5: Stir mixture\nStep 6: Pour lemonade into glass\nStep 7: Add ice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13"
    },
    {
        "generated_text": "Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Cut lemon\nStep 13: Squeeze le"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Cut lemon\nStep 5: Pour lemon juice\nStep 6: Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemonade into glass\nStep 11: Add ice\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour lemonade into"
    },
    {
        "generated_text": "Pour lemon juice\nStep 7: Cut lemon\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon"
    },
    {
        "generated_text": "Pour lemon juice\nStep 7: Cut lemon\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon"
    },
    {
        "generated_text": "Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Cut lemon\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Pour lemonade into glass\nStep 2: Squeeze lemon\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Pour water\nStep 8: Pour alcohol\n"
    },
    {
        "generated_text": "16: Pour alcohol\nStep 17: Pour water\nStep 18: Pour water\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour water\nStep 22: Pour water\nStep 23: Pour water\nStep 24: Pour water\nStep 25: Pour water\nStep 26: Pour water\nStep 27: Pour water\nStep 2"
    },
    {
        "generated_text": "16: Pour alcohol\nStep 17: Pour water\nStep 18: Pour water\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour water\nStep 22: Pour water\nStep 23: Pour water\nStep 24: Pour water\nStep 25: Pour water\nStep 26: Pour water\nStep 27: Pour water\nStep 2"
    },
    {
        "generated_text": "16: Pour alcohol\nStep 17: Pour water\nStep 18: Pour water\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour water\nStep 22: Pour water\nStep 23: Pour water\nStep 24: Pour water\nStep 25: Pour water\nStep 26: Pour water\nStep 27: Pour water\nStep 2"
    },
    {
        "generated_text": "16: Pour alcohol\nStep 17: Pour water\nStep 18: Pour water\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour water\nStep 22: Pour water\nStep 23: Pour water\nStep 24: Pour water\nStep 25: Pour water\nStep 26: Pour water\nStep 27: Pour water\nStep 2"
    },
    {
        "generated_text": "16: Pour alcohol\nStep 17: Pour water\nStep 18: Pour water\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour water\nStep 22: Pour water\nStep 23: Pour water\nStep 24: Pour water\nStep 25: Pour water\nStep 26: Pour water\nStep 27: Pour water\nStep 2"
    },
    {
        "generated_text": "16: Pour alcohol\nStep 17: Pour water\nStep 18: Pour water\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour water\nStep 22: Pour water\nStep 23: Pour water\nStep 24: Pour water\nStep 25: Pour water\nStep 26: Pour water\nStep 27: Pour water\nStep 2"
    },
    {
        "generated_text": "16: Pour alcohol\nStep 17: Pour water\nStep 18: Pour water\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour water\nStep 22: Pour water\nStep 23: Pour water\nStep 24: Pour water\nStep 25: Pour water\nStep 26: Pour water\nStep 27: Pour water\nStep 2"
    },
    {
        "generated_text": "16: Pour alcohol\nStep 17: Pour water\nStep 18: Pour water\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour water\nStep 22: Pour water\nStep 23: Pour water\nStep 24: Pour water\nStep 25: Pour water\nStep 26: Pour water\nStep 27: Pour water\nStep 2"
    },
    {
        "generated_text": "16: Pour alcohol\nStep 17: Pour water\nStep 18: Pour water\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour water\nStep 22: Pour water\nStep 23: Pour water\nStep 24: Pour water\nStep 25: Pour water\nStep 26: Pour water\nStep 27: Pour water\nStep 2"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour lemon juice\nStep 6: Pour water\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into"
    },
    {
        "generated_text": "Pour lemon juice\nStep 6: Pour water\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into"
    },
    {
        "generated_text": "Pour lemon juice\nStep 6: Pour water\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into"
    },
    {
        "generated_text": "Pour lemon juice\nStep 6: Pour water\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into"
    },
    {
        "generated_text": "Pour lemon juice\nStep 6: Pour water\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Cut lemon\nStep 14: Stir mixture\nStep 15: Pour lemonade into"
    },
    {
        "generated_text": "Pour water\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Squeeze lemon\nStep 12: Pour lemon juice\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Squeeze lemon\nStep 12: Pour lemon juice\nStep 13: Pour water\nStep 14: Cut lemon\nStep 15: Stir mixture\nStep 16: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Squeeze lemon\nStep 12: Pour lemon juice\nStep 13: Pour water\nStep 14: Cut lemon\nStep 15: Stir mixture\nStep 16: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour water\nStep 10: Cut lemon\nStep 11: Squeeze lemon\nStep 12: Pour lemon juice\nStep 13: Pour water\nStep 14: Cut lemon\nStep 15: Stir mixture\nStep 16: Pour lemonade into glass"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Squeeze lemon\nStep 3: Cut lemon\nStep 4: Squeeze lemon\nStep 5: Pour lemon juice\nStep 6: Pour water\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemonade into glass\n\nTask: Make Lem"
    },
    {
        "generated_text": "Cut lemon\nStep 4: Squeeze lemon\nStep 5: Pour lemon juice\nStep 6: Pour water\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon"
    },
    {
        "generated_text": "Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Pour lemon juice\nStep 4: Squeeze lemon\nStep 5: Stir"
    },
    {
        "generated_text": "Cut lemon\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Pour lemon juice\nStep 4: Squeeze lemon\nStep 5: Stir mixture\nStep 6: Pour water\nStep 7: Pour lemon juice"
    },
    {
        "generated_text": "Cut lemon\nStep 12: Stir mixture\nStep 13: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Pour lemon juice\nStep 4: Squeeze lemon\nStep 5: Stir mixture\nStep 6: Squeeze lemon\nStep 7: Pour"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour lemon juice\nStep 7: Pour water\nStep 8: Cut lemon\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Pour water\nStep 12: Cut lemon\nStep 13: Squeeze lemon\nStep 14: Pour lemon juice\nStep 15: Pour water\nStep 16: C"
    },
    {
        "generated_text": "Squeeze lemon\nStep 10: Stir mixture\nStep 11: Squeeze lemon\nStep 12: Stir mixture\nStep 13: Squeeze lemon\nStep 14: Stir mixture\nStep 15: Squeeze lemon\nStep 16: Stir mixture\nStep 17: Squeeze lemon\nStep 18: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 13: Squeeze lemon\nStep 14: Stir mixture\nStep 15: Squeeze lemon\nStep 16: Stir mixture\nStep 17: Squeeze lemon\nStep 18: Stir mixture\nStep 19: Squeeze lemon\nStep 20: Stir mixture\nStep 21: Squeeze lemon"
    },
    {
        "generated_text": "Stir mixture\nStep 13: Squeeze lemon\nStep 14: Stir mixture\nStep 15: Squeeze lemon\nStep 16: Stir mixture\nStep 17: Squeeze lemon\nStep 18: Stir mixture\nStep 19: Squeeze lemon\nStep 20: Stir mixture\nStep 21: Squeeze lemon"
    },
    {
        "generated_text": "Stir mixture\nStep 13: Squeeze lemon\nStep 14: Stir mixture\nStep 15: Squeeze lemon\nStep 16: Stir mixture\nStep 17: Squeeze lemon\nStep 18: Stir mixture\nStep 19: Squeeze lemon\nStep 20: Stir mixture\nStep 21: Squeeze lemon"
    },
    {
        "generated_text": "Squeeze lemon\nStep 14: Stir mixture\nStep 15: Squeeze lemon\nStep 16: Stir mixture\nStep 17: Squeeze lemon\nStep 18: Stir mixture\nStep 19: Squeeze lemon\nStep 20: Stir mixture\nStep 21: Squeeze lemon\nStep 22: Stir mixture"
    },
    {
        "generated_text": "Squeeze lemon\nStep 14: Stir mixture\nStep 15: Squeeze lemon\nStep 16: Stir mixture\nStep 17: Squeeze lemon\nStep 18: Stir mixture\nStep 19: Squeeze lemon\nStep 20: Stir mixture\nStep 21: Squeeze lemon\nStep 22: Stir mixture"
    },
    {
        "generated_text": "Squeeze lemon\nStep 14: Stir mixture\nStep 15: Squeeze lemon\nStep 16: Stir mixture\nStep 17: Squeeze lemon\nStep 18: Stir mixture\nStep 19: Squeeze lemon\nStep 20: Stir mixture\nStep 21: Squeeze lemon\nStep 22: Stir mixture"
    },
    {
        "generated_text": "14: Stir mixture\nStep 15: Squeeze lemon\nStep 16: Stir mixture\nStep 17: Squeeze lemon\nStep 18: Stir mixture\nStep 19: Squeeze lemon\nStep 20: Stir mixture\nStep 21: Squeeze lemon\nStep 22: Stir mixture\nStep 23: Squee"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Squeeze lemon\nStep 5: Pour lemon juice\nStep 6: Pour water\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze"
    },
    {
        "generated_text": "Pour lemon juice\nStep 6: Pour water\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Pour lemon ju"
    },
    {
        "generated_text": "Pour water\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Squeeze lemon\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Pour lemon juice\nStep 4: Pour water\n"
    },
    {
        "generated_text": "Pour water\nStep 8: Pour lemon juice\nStep 9: Pour water\nStep 10: Cut lemon\nStep 11: Squeeze lemon\nStep 12: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Pour lemon juice\nStep 4: Pour water\n"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep 12: Pour water\nStep 13: Cut lemon\nStep "
    },
    {
        "generated_text": "Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep 12: Pour water\nStep 13: Cut lemon\nStep "
    },
    {
        "generated_text": "Pour water\nStep 5: Cut lemon\nStep 6: Squeeze lemon\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour lemonade into"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Pour water\nStep 3: Cut lemon\nStep 4: Squeeze lemon\nStep 5: Pour lemon juice\nStep 6: Pour water\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Pour water\nStep 3: Cut lemon\nStep 4: Squeeze lemon\nStep 5: Pour lemon juice\nStep 6: Pour water\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Pour water\nStep 5: Cut lemon\nStep 6: Squeeze lemon\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour lemonade into"
    },
    {
        "generated_text": "Pour water\nStep 5: Cut lemon\nStep 6: Squeeze lemon\nStep 7: Pour lemon juice\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemon juice\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour lemonade into"
    },
    {
        "generated_text": "Pour lemonade into glass\nStep 2: Add sugar\nStep 3: Pour water\nStep 4: Cut lemon\nStep 5: Squeeze lemon\nStep 6: Pour lemon juice\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Add ice\nStep "
    },
    {
        "generated_text": "Cut lemon\nStep 3: Pour lemon juice\nStep 4: Pour water\nStep 5: Add sugar\nStep 6: Pour water\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make"
    },
    {
        "generated_text": "Cut lemon\nStep 3: Pour lemon juice\nStep 4: Pour water\nStep 5: Add sugar\nStep 6: Pour water\nStep 7: Cut lemon\nStep 8: Squeeze lemon\nStep 9: Pour lemon juice\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour lemonade into glass\n\nTask: Make"
    },
    {
        "generated_text": "Pour water\nStep 7: Add sugar\nStep 8: Pour water\nStep 9: Cut lemon\nStep 10: Squeeze lemon\nStep 11: Pour lemonade into glass\n\nTask: Make Lemonade\nStep 1: Cut lemon\nStep 2: Squeeze lemon\nStep 3: Cut lemon\nStep 4: Squeeze lemon\nStep"
    },
    {
        "generated_text": "Add sugar\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Cut lemon\nStep 12: Squeeze lemon\nStep 13: Pour lemon juice\nStep 14: Pour water\nStep 15: Add ice\nStep 16: Pour water\nStep 17: Cut lemon\nStep 18: Stir mixture\nStep 19"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13:"
    },
    {
        "generated_text": "Pour water\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour"
    },
    {
        "generated_text": "Pour alcohol\nStep 4: Stir mixture\nStep 5: Pour alcohol\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir"
    },
    {
        "generated_text": "Pour alcohol\nStep 4: Stir mixture\nStep 5: Pour alcohol\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Pour alcohol\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16"
    },
    {
        "generated_text": "Pour alcohol\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 8: Pour alcohol\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alco"
    },
    {
        "generated_text": "Pour alcohol\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour water\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour water\nStep 1"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Pour alcohol\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour water\nStep "
    },
    {
        "generated_text": "Pour alcohol\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol\nStep 20:"
    },
    {
        "generated_text": "Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Stir mixture\nStep 22: Pour alcohol\nStep 23: Stir mixture\nStep 24:"
    },
    {
        "generated_text": "Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Stir mixture\nStep 22: Pour alcohol\nStep 23: Stir mixture\nStep 24: Pour alcohol\nStep 25:"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Pour alcohol\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Pour alcohol\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Pour alcohol\nStep 4: Pour alcohol\nStep 5: Pour alcohol\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour alcohol\nStep 9: Pour alcohol\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour water\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: St"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17:"
    },
    {
        "generated_text": "Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Pour water\nStep 14: Pour water\nStep 15: Pour water\nStep 16: Pour water\nStep 17: Pour water\nStep 18: Pour water\n"
    },
    {
        "generated_text": "Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Pour water\nStep 14: Pour water\nStep 15: Pour water\nStep 16: Pour water\nStep 17: Pour water\nStep 18: Pour water\n"
    },
    {
        "generated_text": "Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Pour water\nStep 14: Pour water\nStep 15: Pour water\nStep 16: Pour water\nStep 17: Pour water\nStep 18: Pour water\n"
    },
    {
        "generated_text": "Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21:"
    },
    {
        "generated_text": "Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Stir mixture\nStep 22:"
    },
    {
        "generated_text": "Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Stir mixture\nStep 22: Pour alcohol\nStep 23:"
    },
    {
        "generated_text": "Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Stir mixture\nStep 22: Pour alcohol\nStep 23:"
    },
    {
        "generated_text": "Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Stir mixture\nStep 22: Pour alcohol\nStep 23: Stir mixture\nStep 24:"
    },
    {
        "generated_text": "Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Stir mixture\nStep 22: Pour alcohol\nStep 23: Stir mixture\nStep 24: Pour alcohol\nStep 25:"
    },
    {
        "generated_text": "Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Stir mixture\nStep 22: Pour alcohol\nStep 23: Stir mixture\nStep 24: Pour alcohol\nStep 25: Stir mixture\nStep 26:"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour water\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15"
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Pour alcohol\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour alcohol\nStep 9: Pour alcohol\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15:"
    },
    {
        "generated_text": "Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep"
    },
    {
        "generated_text": "Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Stir mixture\nStep 19: Pour"
    },
    {
        "generated_text": "Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Stir mixture\nStep 19: Pour"
    },
    {
        "generated_text": "Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Stir mixture\nStep 19: Pour"
    },
    {
        "generated_text": "Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Stir mixture\nStep 22: Pour alcohol\nStep 23:"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13:"
    },
    {
        "generated_text": "Pour water\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour"
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep"
    },
    {
        "generated_text": "Pour alcohol\nStep 15: Pour water\nStep 16: Pour alcohol\nStep 17: Pour water\nStep 18: Pour alcohol\nStep 19: Pour water\nStep 20: Pour alcohol\nStep 21: Pour water\nStep 22: Pour alcohol\nStep 23: Pour water\nStep 24: Pour alcohol\nStep 25: Pour water\nStep "
    },
    {
        "generated_text": "Pour alcohol\nStep 18: Pour water\nStep 19: Pour alcohol\nStep 20: Pour water\nStep 21: Pour alcohol\nStep 22: Pour water\nStep 23: Pour alcohol\nStep 24: Pour water\nStep 25: Pour alcohol\nStep 26: Pour water\nStep 27: Pour alcohol\nStep 28: Pour water\nStep "
    },
    {
        "generated_text": ": Pour alcohol\nStep 19: Pour water\nStep 20: Pour alcohol\nStep 21: Pour water\nStep 22: Pour alcohol\nStep 23: Pour water\nStep 24: Pour alcohol\nStep 25: Pour water\nStep 26: Pour alcohol\nStep 27: Pour water\nStep 28: Pour alcohol\nStep 29: Pour water\nStep"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Stir mixture\nStep 7: Pour alcohol\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep"
    },
    {
        "generated_text": "Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol\nStep 20:"
    },
    {
        "generated_text": "Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol\nStep 20: Pour alcohol\nStep 21:"
    },
    {
        "generated_text": "Pour water\nStep 14: Pour lemon juice\nStep 15: Pour water\nStep 16: Pour lemon juice\nStep 17: Pour water\nStep 18: Pour lemon juice\nStep 19: Pour water\nStep 20: Pour lemon juice\nStep 21: Pour water\nStep 22: Pour lemon juice\nStep 23: Pour water\nStep"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour jello powder\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep"
    },
    {
        "generated_text": "Pour alcohol\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour water\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour water\nStep 17: Stir mixture\nStep "
    },
    {
        "generated_text": "Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Pour water\nStep 19: Stir mixture\n"
    },
    {
        "generated_text": "Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol\nStep 20:"
    },
    {
        "generated_text": "Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol\nStep 20: Pour alcohol\nStep 21: Pour alcohol\nStep 22:"
    },
    {
        "generated_text": "Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol\nStep 20: Pour alcohol\nStep 21: Pour alcohol\nStep 22: Pour alcohol\nStep 23:"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Pour alcohol\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Pour water\nStep 1"
    },
    {
        "generated_text": "Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep"
    },
    {
        "generated_text": "Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep"
    },
    {
        "generated_text": "Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour water\nStep 18: Stir mixture\nStep 19: Pour water\nStep 20: Pour alcohol\nStep 21: Stir mixture\n"
    },
    {
        "generated_text": "Pour water\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Stir mixture\nStep 19: Pour alcohol\nStep 20: Stir mixture\nStep 21: Pour alcohol\nStep 22: St"
    },
    {
        "generated_text": "Pour water\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Stir mixture\nStep 19: Pour alcohol\nStep 20: Stir mixture\nStep 21: Pour alcohol\nStep 22: St"
    },
    {
        "generated_text": "Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Pour water\nStep 18: Pour water\nStep 19: Pour alcohol\nStep 20: Pour alcohol\nStep 21: Pour alcohol\nStep 22: Pour alcohol\nStep 23: Pour alcohol\nStep 24: Pour alco"
    },
    {
        "generated_text": "Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour alcohol\nStep 22: Pour alcohol\nStep 23: Pour alcohol\nStep 24: Pour alcohol\nStep 25: Pour alcohol\nStep 26: Pour alco"
    },
    {
        "generated_text": "Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour water\nStep 22: Pour water\nStep 23: Pour water\nStep 24: Pour water\nStep 25: Pour water\nStep 26: Pour water\nStep 27: Pour water\nStep 28:"
    },
    {
        "generated_text": "Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour alcohol\nStep 22: Pour alcohol\nStep 23: Pour alcohol\nStep 24: Pour alcohol\nStep 25: Pour alcohol\nStep 26: Pour alcohol\nStep 27: Pour alco"
    },
    {
        "generated_text": "Stir mixture\nStep 18: Pour alcohol\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour alcohol\nStep 22: Pour alcohol\nStep 23: Pour alcohol\nStep 24: Pour alcohol\nStep 25: Pour alcohol\nStep 26: Pour alcohol\nStep 27: Pour alcohol\nStep 28: Pour alco"
    },
    {
        "generated_text": "Stir mixture\nStep 18: Pour alcohol\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour alcohol\nStep 22: Pour alcohol\nStep 23: Pour alcohol\nStep 24: Pour alcohol\nStep 25: Pour alcohol\nStep 26: Pour alcohol\nStep 27: Pour alcohol\nStep 28: Pour alco"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Pour water\nStep 4: Stir mixture\nStep 5: Pour water\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alco"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16:"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16:"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16:"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour alcohol\nStep 4: Pour water\nStep 5: Stir mixture\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15"
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep "
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep "
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep "
    },
    {
        "generated_text": "Pour alcohol\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Stir mixture\n"
    },
    {
        "generated_text": "Pour alcohol\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Stir mixture\n"
    },
    {
        "generated_text": "Pour alcohol\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Stir mixture\n"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Pour alcohol\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep"
    },
    {
        "generated_text": "Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Pour water\nStep 18: Stir mixture\nStep"
    },
    {
        "generated_text": "Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Pour water\n"
    },
    {
        "generated_text": "Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol\nStep 20: Pour alco"
    },
    {
        "generated_text": "Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol\nStep 20: Pour alcohol\nStep 21:"
    },
    {
        "generated_text": "Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol\nStep 20: Pour alcohol\nStep 21:"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep "
    },
    {
        "generated_text": "Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep"
    },
    {
        "generated_text": "Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour water\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Pour alcohol\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Pour alcohol\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour"
    },
    {
        "generated_text": "Pour alcohol\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: St"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Pour water\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13:"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13:"
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep "
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep "
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour alcohol\nStep 4: Stir mixture\nStep 5: Pour alcohol\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep "
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15:"
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16"
    },
    {
        "generated_text": "Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour water\nStep 1"
    },
    {
        "generated_text": "Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol\n"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13:"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Pour alcohol\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour alcohol\nStep 9: Pour alcohol\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour alcohol\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour alcohol\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16"
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16"
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16"
    },
    {
        "generated_text": "Pour water\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Pour water\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Pour water\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Stir mixture\n"
    },
    {
        "generated_text": "Pour alcohol\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Pour water"
    },
    {
        "generated_text": "Pour alcohol\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Pour water"
    },
    {
        "generated_text": "Pour alcohol\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Pour water"
    },
    {
        "generated_text": "Pour alcohol\nStep 11: Pour water\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Pour water"
    },
    {
        "generated_text": "Pour water\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18: Pour alcohol\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Pour water\nStep 22: Pour alcohol\nStep 23: Stir mixture"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour water\nStep 3: Pour jello powder\nStep 4: Stir mixture\nStep 5: Pour alcohol\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13:"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Pour alcohol\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Pour alcohol\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Pour water\nStep 20: Stir mixture\n"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour water\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour"
    },
    {
        "generated_text": "Pour alcohol\nStep 4: Stir mixture\nStep 5: Pour alcohol\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour alcohol\nStep 9: Pour alcohol\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep "
    },
    {
        "generated_text": "Pour alcohol\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep "
    },
    {
        "generated_text": "Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Pour alcohol\n"
    },
    {
        "generated_text": "Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol\nStep 20: Pour alcohol\nStep 21: Pour alcohol\nStep 22:"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep"
    },
    {
        "generated_text": "Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Pour water\nStep 4: Stir mixture\nStep 5: Pour water\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14:"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17:"
    },
    {
        "generated_text": "Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep "
    },
    {
        "generated_text": "Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol\n"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture"
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep "
    },
    {
        "generated_text": "Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol"
    },
    {
        "generated_text": "Pour alcohol\nStep 11: Pour water\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Pour alcohol\nStep 17: Pour water\nStep 18: Pour alcohol\nStep 19: Pour water\nStep 20: Pour alcohol\nStep 21: Pour water\nStep "
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13:"
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Pour water\nStep 12: Pour water\nStep 13: Pour water\nStep 14: Pour water\nStep 15: Pour water\n"
    },
    {
        "generated_text": "Pour alcohol\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Stir mixture\n"
    },
    {
        "generated_text": "Stir mixture\nStep 9: Pour water\nStep 10: Pour water\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol"
    },
    {
        "generated_text": "Stir mixture\nStep 13: Pour jello powder\nStep 14: Stir mixture\nStep 15: Pour jello powder\nStep 16: Stir mixture\nStep 17: Pour jello powder\nStep 18: Stir mixture\nStep 19: Pour jello powder\nStep 20: Stir mixture\nStep 21: Pour jello powder\nStep 22"
    },
    {
        "generated_text": "Stir mixture\nStep 17: Pour alcohol\nStep 18: Stir mixture\nStep 19: Pour alcohol\nStep 20: Stir mixture\nStep 21: Pour alcohol\nStep 22: Stir mixture\nStep 23: Pour alcohol\nStep 24: Stir mixture\nStep 25: Pour alcohol\nStep 26: Stir mixture\nStep 27:"
    },
    {
        "generated_text": "17: Pour alcohol\nStep 18: Stir mixture\nStep 19: Pour alcohol\nStep 20: Stir mixture\nStep 21: Pour alcohol\nStep 22: Stir mixture\nStep 23: Pour alcohol\nStep 24: Stir mixture\nStep 25: Pour alcohol\nStep 26: Stir mixture\nStep 27: Pour alcohol\nStep"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Pour alcohol\nStep 4: Stir mixture\nStep 5: Pour alcohol\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15:"
    },
    {
        "generated_text": "Pour alcohol\nStep 4: Stir mixture\nStep 5: Pour alcohol\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15:"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Pour alcohol\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16:"
    },
    {
        "generated_text": "Pour alcohol\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18: Pour water\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour water\nStep 22: Pour water\nStep 2"
    },
    {
        "generated_text": "Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18: Pour water\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour water\nStep 22: Pour water\nStep 23: Pour water\nStep 24"
    },
    {
        "generated_text": "Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17: Pour water\nStep 18: Pour water\nStep 19: Pour water\nStep 20: Pour water\nStep 21: Pour water\nStep 22: Pour water\nStep 23: Pour water\nStep 24"
    },
    {
        "generated_text": "Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Pour water\nStep 21: Pour jello powder\nStep 22: Stir mixture\nStep 23: Pour alcohol\nStep 24: St"
    },
    {
        "generated_text": "Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Pour water\nStep 21: Pour jello powder\nStep 22: Stir mixture\nStep 23: Pour alcohol\nStep 24: St"
    },
    {
        "generated_text": "Pour water\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Pour water\nStep 20: Stir mixture\nStep 21: Pour alcohol\nStep 22: Stir mixture\nStep 23: Pour alcohol\nStep 24: Pour water\nStep 25: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Pour water\nStep 20: Stir mixture\nStep 21: Pour alcohol\nStep 22: Stir mixture\nStep 23: Pour alcohol\nStep 24: Pour water\nStep 25: Stir mixture\nStep 26: Pour alco"
    },
    {
        "generated_text": "Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Pour water\nStep 20: Stir mixture\nStep 21: Pour alcohol\nStep 22: Stir mixture\nStep 23: Pour alcohol\nStep 24: Pour water\nStep 25: Stir mixture\nStep 26: Pour alcohol\nStep 27: Stir"
    },
    {
        "generated_text": "Stir mixture\nStep 18: Pour alcohol\nStep 19: Pour water\nStep 20: Stir mixture\nStep 21: Pour alcohol\nStep 22: Stir mixture\nStep 23: Pour alcohol\nStep 24: Pour water\nStep 25: Stir mixture\nStep 26: Pour alcohol\nStep 27: Stir mixture\nStep 28: Pour alco"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Pour alcohol\nStep 4: Stir mixture\nStep 5: Pour alcohol\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour alcohol\nStep 9: Pour alcohol\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 5: Pour alcohol\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 8: Pour alcohol\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alco"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13"
    },
    {
        "generated_text": "Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep"
    },
    {
        "generated_text": "Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep"
    },
    {
        "generated_text": "Pour mixture into cup\nStep 17: Stir mixture\nStep 18: Pour mixture into cup\nStep 19: Stir mixture\nStep 20: Pour mixture into cup\nStep 21: Stir mixture\nStep 22: Pour mixture into cup\nStep 23: Stir mixture\nStep 24: Pour mixture into cup\nStep 25: Stir mixture\nStep 26: Pour mixture into cup"
    },
    {
        "generated_text": "\nStep 18: Stir mixture\nStep 19: Pour milk\nStep 20: Stir mixture\nStep 21: Pour milk\nStep 22: Stir mixture\nStep 23: Pour milk\nStep 24: Stir mixture\nStep 25: Pour milk\nStep 26: Stir mixture\nStep 27: Pour milk\nStep 28: Stir mixture\nStep 29"
    },
    {
        "generated_text": "\nStep 18: Stir mixture\nStep 19: Pour milk\nStep 20: Stir mixture\nStep 21: Pour milk\nStep 22: Stir mixture\nStep 23: Pour milk\nStep 24: Stir mixture\nStep 25: Pour milk\nStep 26: Stir mixture\nStep 27: Pour milk\nStep 28: Stir mixture\nStep 29"
    },
    {
        "generated_text": "\nStep 18: Stir mixture\nStep 19: Pour milk\nStep 20: Stir mixture\nStep 21: Pour milk\nStep 22: Stir mixture\nStep 23: Pour milk\nStep 24: Stir mixture\nStep 25: Pour milk\nStep 26: Stir mixture\nStep 27: Pour milk\nStep 28: Stir mixture\nStep 29"
    },
    {
        "generated_text": "\nStep 18: Stir mixture\nStep 19: Pour milk\nStep 20: Stir mixture\nStep 21: Pour milk\nStep 22: Stir mixture\nStep 23: Pour milk\nStep 24: Stir mixture\nStep 25: Pour milk\nStep 26: Stir mixture\nStep 27: Pour milk\nStep 28: Stir mixture\nStep 29"
    },
    {
        "generated_text": "\nStep 18: Stir mixture\nStep 19: Pour milk\nStep 20: Stir mixture\nStep 21: Pour milk\nStep 22: Stir mixture\nStep 23: Pour milk\nStep 24: Stir mixture\nStep 25: Pour milk\nStep 26: Stir mixture\nStep 27: Pour milk\nStep 28: Stir mixture\nStep 29"
    },
    {
        "generated_text": "\nStep 18: Stir mixture\nStep 19: Pour milk\nStep 20: Stir mixture\nStep 21: Pour milk\nStep 22: Stir mixture\nStep 23: Pour milk\nStep 24: Stir mixture\nStep 25: Pour milk\nStep 26: Stir mixture\nStep 27: Pour milk\nStep 28: Stir mixture\nStep 29"
    },
    {
        "generated_text": "\nStep 18: Stir mixture\nStep 19: Pour milk\nStep 20: Stir mixture\nStep 21: Pour milk\nStep 22: Stir mixture\nStep 23: Pour milk\nStep 24: Stir mixture\nStep 25: Pour milk\nStep 26: Stir mixture\nStep 27: Pour milk\nStep 28: Stir mixture\nStep 29"
    },
    {
        "generated_text": "\nStep 18: Stir mixture\nStep 19: Pour milk\nStep 20: Stir mixture\nStep 21: Pour milk\nStep 22: Stir mixture\nStep 23: Pour milk\nStep 24: Stir mixture\nStep 25: Pour milk\nStep 26: Stir mixture\nStep 27: Pour milk\nStep 28: Stir mixture\nStep 29"
    },
    {
        "generated_text": "\nStep 18: Stir mixture\nStep 19: Pour milk\nStep 20: Stir mixture\nStep 21: Pour milk\nStep 22: Stir mixture\nStep 23: Pour milk\nStep 24: Stir mixture\nStep 25: Pour milk\nStep 26: Stir mixture\nStep 27: Pour milk\nStep 28: Stir mixture\nStep 29"
    },
    {
        "generated_text": "\nStep 18: Stir mixture\nStep 19: Pour milk\nStep 20: Stir mixture\nStep 21: Pour milk\nStep 22: Stir mixture\nStep 23: Pour milk\nStep 24: Stir mixture\nStep 25: Pour milk\nStep 26: Stir mixture\nStep 27: Pour milk\nStep 28: Stir mixture\nStep 29"
    },
    {
        "generated_text": "\nStep 18: Stir mixture\nStep 19: Pour milk\nStep 20: Stir mixture\nStep 21: Pour milk\nStep 22: Stir mixture\nStep 23: Pour milk\nStep 24: Stir mixture\nStep 25: Pour milk\nStep 26: Stir mixture\nStep 27: Pour milk\nStep 28: Stir mixture\nStep 29"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Pour water\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Pour water\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16"
    },
    {
        "generated_text": "Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\n"
    },
    {
        "generated_text": "Pour alcohol\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Add sugar\nStep 12: Pour alcohol\nStep 13: Squeeze lemon\nStep 14: Pour lemon juice\nStep 15: Add sugar\nStep 16: Pour alcohol\nStep 17: Squeeze lemon\nStep 18"
    },
    {
        "generated_text": "Pour alcohol\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Add sugar\nStep 12: Pour alcohol\nStep 13: Squeeze lemon\nStep 14: Pour lemon juice\nStep 15: Add sugar\nStep 16: Pour alcohol\nStep 17: Squeeze lemon\nStep 18"
    },
    {
        "generated_text": "Pour alcohol\nStep 9: Squeeze lemon\nStep 10: Pour lemon juice\nStep 11: Add sugar\nStep 12: Pour alcohol\nStep 13: Squeeze lemon\nStep 14: Pour lemon juice\nStep 15: Add sugar\nStep 16: Pour alcohol\nStep 17: Squeeze lemon\nStep 18"
    },
    {
        "generated_text": "Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol\nStep 20: Pour alcohol\nStep 21: Pour alcohol\nStep 22:"
    },
    {
        "generated_text": "Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 14: Pour alcohol\nStep 15: Pour alcohol\nStep 16: Pour alcohol\nStep 17: Pour alcohol\nStep 18: Pour alcohol\nStep 19: Pour alcohol\nStep 20: Pour alcohol\nStep 21: Pour alcohol\nStep 22:"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour water\nStep 4: Stir mixture\nStep 5: Pour alcohol\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15:"
    },
    {
        "generated_text": "Pour water\nStep 6: Stir mixture\nStep 7: Pour alcohol\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 1"
    },
    {
        "generated_text": "Stir mixture\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep"
    },
    {
        "generated_text": "Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Pour water\nStep"
    },
    {
        "generated_text": "Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Stir mixture\nStep 19: Pour alcohol\nStep 20: Stir mixture\nStep 21:"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour alcohol\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13"
    },
    {
        "generated_text": "Pour alcohol\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Pour alcohol\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour alcohol\nStep 9: Pour alcohol\nStep 10: Pour alcohol\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour alcohol\nStep 1"
    },
    {
        "generated_text": "Pour water\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour alcohol\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour water\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour alcohol\nStep 16:"
    },
    {
        "generated_text": "Pour alcohol\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17"
    },
    {
        "generated_text": "Pour alcohol\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16: Stir mixture\nStep 17"
    },
    {
        "generated_text": "Pour water\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour water\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep "
    },
    {
        "generated_text": "Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Pour water\n"
    },
    {
        "generated_text": "Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture\nStep 13: Pour alcohol\nStep 14: Pour water\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Stir mixture\nStep 18: Pour alcohol\nStep 19: Pour water\nStep 20: Stir mixture"
    },
    {
        "generated_text": "Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour water\nStep 13: Stir mixture\nStep 14: Pour water\nStep 15: Pour alcohol\nStep 16: Stir mixture\nStep 17: Pour alcohol\nStep 18: Pour water\nStep 19: Stir mixture\nStep 20: Pour alcohol\nStep 21: Pour water\n"
    },
    {
        "generated_text": "Pour water\nStep 13: Stir mixture\nStep 14: Pour alcohol\nStep 15: Stir mixture\nStep 16: Pour alcohol\nStep 17: Pour water\nStep 18: Stir mixture"
    },
    {
        "generated_text": "Pour water\nStep 2: Pour jello powder\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Stir mixture\nStep 8: Pour mixture into cup\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Stir mixture"
    },
    {
        "generated_text": "Pour water\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir"
    },
    {
        "generated_text": "Pour water\nStep 3: Stir mixture\nStep 4: Pour alcohol\nStep 5: Stir mixture\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour alcohol\nStep 10: Pour water\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir"
    },
    {
        "generated_text": "Pour alcohol\nStep 4: Stir mixture\nStep 5: Pour alcohol\nStep 6: Pour water\nStep 7: Stir mixture\nStep 8: Pour water\nStep 9: Stir mixture\nStep 10: Pour alcohol\nStep 11: Stir mixture\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15:"
    },
    {
        "generated_text": "Stir mixture\nStep 5: Pour alcohol\nStep 6: Pour alcohol\nStep 7: Pour water\nStep 8: Stir mixture\nStep 9: Pour water\nStep 10: Stir mixture\nStep 11: Pour alcohol\nStep 12: Pour alcohol\nStep 13: Pour water\nStep 14: Stir mixture\nStep 15: Pour water\nStep 16:"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut onion\nStep 4: Cut cucumber\nStep 5: Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Seal jar\nStep 8: Put jar in water\nStep 9: Put jar in water\nStep 10: Put jar in water\nStep 11: Put jar in water\nStep 12: Put jar in water\nStep 13: Put jar in"
    },
    {
        "generated_text": "Add salt\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13: Add spices\nStep 14: Pack cucumbers in jar"
    },
    {
        "generated_text": "Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Seal jar\nStep 9: Put jar in water\nStep 10: Put jar in water\nStep 11: Put jar in water\nStep 12: Put jar in water\nStep 13: Put jar in water\nStep 14: Put jar in water\nStep 15: Put jar in water\nStep 16: Put"
    },
    {
        "generated_text": "Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Seal jar\nStep 10: Put jar in water\nStep 11: Put jar in water\nStep 12: Put jar in water\nStep 13: Put jar in water\nStep 14: Put jar in water\nStep 15: Put jar in water\nStep 16: Put jar in water\nStep 17:"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 9: Seal jar\nStep 10: Put jar in water\nStep 11: Put jar in water\nStep 12: Put jar in water\nStep 13: Put jar in water\nStep 14: Put jar in water\nStep 15: Put jar in water\nStep 16: Put jar in water\nStep 17: Put jar in water\nStep 1"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 9: Seal jar\nStep 10: Put jar in water\nStep 11: Put jar in water\nStep 12: Put jar in water\nStep 13: Put jar in water\nStep 14: Put jar in water\nStep 15: Put jar in water\nStep 16: Put jar in water\nStep 17: Put jar in water\nStep 1"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 9: Seal jar\nStep 10: Put jar in water\nStep 11: Put jar in water\nStep 12: Put jar in water\nStep 13: Put jar in water\nStep 14: Put jar in water\nStep 15: Put jar in water\nStep 16: Put jar in water\nStep 17: Put jar in water\nStep 1"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 4: Add spices\nStep 5: Add spices\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 4: Add spices\nStep 5: Add spices\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13"
    },
    {
        "generated_text": "Add spices\nStep 5: Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13: Add spices\nStep 1"
    },
    {
        "generated_text": "Add spices\nStep 5: Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13: Add spices\nStep 1"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep 11: Cut cucumber\nStep"
    },
    {
        "generated_text": "Pour vinegar\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 1"
    },
    {
        "generated_text": "Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar"
    },
    {
        "generated_text": "Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13: Add spices"
    },
    {
        "generated_text": "Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13: Add spices"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Add salt\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\n"
    },
    {
        "generated_text": "Add salt\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\n"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\nStep 14: Add sp"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\nStep 14: Add sp"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep 11: Cut cucumber\nStep"
    },
    {
        "generated_text": "Add salt\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13:"
    },
    {
        "generated_text": "Add salt\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13:"
    },
    {
        "generated_text": "Add salt\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13:"
    },
    {
        "generated_text": "Add salt\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13:"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep 11: Cut cucumber\nStep"
    },
    {
        "generated_text": "Add spices\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Add salt\nStep 3: Add spices\nStep 4: Pack cucumbers in jar\nStep 5: Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack"
    },
    {
        "generated_text": "Add spices\nStep 4: Pack cucumbers in jar\nStep 5: Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\n"
    },
    {
        "generated_text": "Add spices\nStep 4: Pack cucumbers in jar\nStep 5: Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\n"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 5: Add spices\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar"
    },
    {
        "generated_text": "Add spices\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\nStep 14: Add spices\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep 11: Cut cucumber\nStep"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 5: Seal jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep 11: Cut cucumber\nStep"
    },
    {
        "generated_text": "Add spices\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13"
    },
    {
        "generated_text": "Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar"
    },
    {
        "generated_text": "Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar"
    },
    {
        "generated_text": "Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep 11: Cut cucumber\nStep"
    },
    {
        "generated_text": "Add salt\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\nStep 14: Seal jar\n\nTask:"
    },
    {
        "generated_text": "Seal jar\nStep 8: Put jar in water\nStep 9: Put jar in water\nStep 10: Put jar in water\nStep 11: Put jar in water\nStep 12: Put jar in water\nStep 13: Put jar in water\nStep 14: Put jar in water\nStep 15: Put jar in water\nStep 16: Put jar in water\nStep 17: Put jar"
    },
    {
        "generated_text": "Seal jar\nStep 8: Put jar in water\nStep 9: Put jar in water\nStep 10: Put jar in water\nStep 11: Put jar in water\nStep 12: Put jar in water\nStep 13: Put jar in water\nStep 14: Put jar in water\nStep 15: Put jar in water\nStep 16: Put jar in water\nStep 17: Put jar"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Add spices\nStep 3: Pack cucumbers in jar\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep"
    },
    {
        "generated_text": "Add spices\nStep 3: Pack cucumbers in jar\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep"
    },
    {
        "generated_text": "Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 3: Add spices\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\n"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 3: Add spices\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep 11: Cut cucumber\nStep"
    },
    {
        "generated_text": "Add spices\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13"
    },
    {
        "generated_text": "Add spices\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut onion\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Pour vinegar\nStep 9: Pour water\nStep 10: Pour vinegar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13: Se"
    },
    {
        "generated_text": "Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep 11: Cut cucumber\nStep 12: Cut cucumber\nStep 13: Cut cucumber"
    },
    {
        "generated_text": "Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Seal jar\nStep 9: Put jar in water\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\nStep 14: Seal jar"
    },
    {
        "generated_text": "Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Seal jar\nStep 9: Put jar in water\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\nStep 14: Seal jar"
    },
    {
        "generated_text": "Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Seal jar\nStep 9: Put jar in water\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\nStep 14: Seal jar"
    },
    {
        "generated_text": "Seal jar\nStep 10: Put jar in water\nStep 11: Put jar in water\nStep 12: Put jar in water\nStep 13: Put jar in water\nStep 14: Put jar in water\nStep 15: Put jar in water\nStep 16: Put jar in water\nStep 17: Put jar in water\nStep 18: Put jar in water\nStep 19:"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Add spices\nStep 4: Pack cucumbers in jar\nStep 5: Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\n"
    },
    {
        "generated_text": "Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\nStep 14: Add spices\nStep 15: Pack cucumbers"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Add spices\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13"
    },
    {
        "generated_text": "Add spices\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13"
    },
    {
        "generated_text": "Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13: Add spices\nStep 14: Pack cucumbers in"
    },
    {
        "generated_text": "Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13: Add spices\nStep 14: Pack cucumbers in"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13: Add spices\nStep 14: Pack cucumbers in jar\nStep 15: Add spices\nStep 16: Pack cucumbers in jar\nStep 17"
    },
    {
        "generated_text": "Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13: Add spices\nStep 14: Pack cucumbers in jar\nStep 15: Add spices\nStep 16: Pack cucumbers in jar\nStep 17: Add spices\nStep 18: Pack c"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep 11: Cut cucumber\nStep"
    },
    {
        "generated_text": "Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep 11: Cut cucumber\nStep"
    },
    {
        "generated_text": "Cut onion\nStep 4: Add salt\nStep 5: Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13"
    },
    {
        "generated_text": "Cut onion\nStep 4: Add salt\nStep 5: Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13"
    },
    {
        "generated_text": "Cut onion\nStep 4: Add salt\nStep 5: Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13"
    },
    {
        "generated_text": "Add salt\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\n"
    },
    {
        "generated_text": "Add salt\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\n"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Add spices\nStep 3: Pack cucumbers in jar\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep"
    },
    {
        "generated_text": "Add spices\nStep 3: Pack cucumbers in jar\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep"
    },
    {
        "generated_text": "Add spices\nStep 3: Pack cucumbers in jar\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep"
    },
    {
        "generated_text": "Add spices\nStep 3: Pack cucumbers in jar\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep"
    },
    {
        "generated_text": "Add spices\nStep 3: Pack cucumbers in jar\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep"
    },
    {
        "generated_text": "Add spices\nStep 3: Pack cucumbers in jar\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep"
    },
    {
        "generated_text": "Add spices\nStep 3: Pack cucumbers in jar\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep 11: Cut cucumber\nStep"
    },
    {
        "generated_text": "Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep 11: Cut cucumber\nStep"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\nStep 14: Add sp"
    },
    {
        "generated_text": "Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\nStep 14: Add spices\nStep 15: Pack cucumbers"
    },
    {
        "generated_text": "Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\nStep 14: Add spices\nStep 15: Pack cucumbers"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\nStep 14: Add spices\nStep 15: Pack cucumbers"
    },
    {
        "generated_text": "Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar\nStep 14: Add spices\nStep 15: Pack cucumbers"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep 11: Cut cucumber\nStep 12: Cut cucumber\nStep 13: Cut cucumber"
    },
    {
        "generated_text": "Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Pour vinegar\nStep 9: Pour water\nStep 10: Pour vinegar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13: Seal jar\nStep 14: Add spices"
    },
    {
        "generated_text": "Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Pour vinegar\nStep 9: Pour water\nStep 10: Pour vinegar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13: Seal jar\nStep 14: Add spices"
    },
    {
        "generated_text": "Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Pour vinegar\nStep 9: Pour water\nStep 10: Pour vinegar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13: Seal jar\nStep 14: Add spices"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 8: Seal jar\nStep 9: Put jar in water\nStep 10: Pour vinegar\nStep 11: Pour water\nStep 12: Pour vinegar\nStep 13: Add spices\nStep 14: Pack cucumbers in jar\nStep 15: Seal jar\nStep 16: Put jar in water\nStep 17:"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 9: Seal jar\nStep 10: Put jar in water\nStep 11: Put jar in water\nStep 12: Put jar in water\nStep 13: Put jar in water\nStep 14: Put jar in water\nStep 15: Put jar in water\nStep 16: Put jar in water\nStep 17: Put jar in water\nStep 1"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 9: Seal jar\nStep 10: Put jar in water\nStep 11: Put jar in water\nStep 12: Put jar in water\nStep 13: Put jar in water\nStep 14: Put jar in water\nStep 15: Put jar in water\nStep 16: Put jar in water\nStep 17: Put jar in water\nStep 1"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Pour water\nStep 3: Add salt\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add sp"
    },
    {
        "generated_text": "Pour water\nStep 3: Add salt\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add sp"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\n"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\n"
    },
    {
        "generated_text": "Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar"
    },
    {
        "generated_text": "Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar"
    },
    {
        "generated_text": "Cut cucumber\nStep 2: Cut cucumber\nStep 3: Cut cucumber\nStep 4: Cut cucumber\nStep 5: Cut cucumber\nStep 6: Cut cucumber\nStep 7: Cut cucumber\nStep 8: Cut cucumber\nStep 9: Cut cucumber\nStep 10: Cut cucumber\nStep "
    },
    {
        "generated_text": "Pour water\nStep 3: Add salt\nStep 4: Add spices\nStep 5: Pack cucumbers in jar\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add sp"
    },
    {
        "generated_text": "Pour water\nStep 4: Add salt\nStep 5: Add spices\nStep 6: Pack cucumbers in jar\nStep 7: Add spices\nStep 8: Pack cucumbers in jar\nStep 9: Add spices\nStep 10: Pack cucumbers in jar\nStep 11: Add spices\nStep 12: Pack cucumbers in jar\nStep 13: Add"
    },
    {
        "generated_text": "Pack cucumbers in jar\nStep 5: Add spices\nStep 6: Add spices\nStep 7: Pack cucumbers in jar\nStep 8: Add spices\nStep 9: Pack cucumbers in jar\nStep 10: Add spices\nStep 11: Pack cucumbers in jar\nStep 12: Add spices\nStep 13: Pack cucumbers in jar"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wi"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wi"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe off dipstick\nStep 14: Insert dipstick\nStep 15: Pull out dipstick\nStep 16"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: Pull out dipstick\nStep 15: Wipe off dipstick\nStep 16: Insert dipstick\nStep 17: Pull out dipstick\nStep "
    },
    {
        "generated_text": "Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16: Pull out dipstick\nStep 17: Insert dipstick\nStep 18: Pull out dipstick\nStep "
    },
    {
        "generated_text": "Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16: Pull out dipstick\nStep 17: Insert dipstick\nStep 18: Pull out dipstick\nStep "
    },
    {
        "generated_text": "Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16: Pull out dipstick\nStep 17: Insert dipstick\nStep 18: Pull out dipstick\nStep 19: Insert dipstick\nStep 20"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16: Pull out dipstick\nStep 17: Insert dipstick\nStep 18: Pull out dipstick\nStep 19: Insert dipstick\nStep 20"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16: Pull out dipstick\nStep 17: Insert dipstick\nStep 18: Pull out dipstick\nStep 19: Insert dipstick\nStep 20"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wi"
    },
    {
        "generated_text": "Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: Pull out dipstick\nStep 15: Wipe off dipstick\nStep 16"
    },
    {
        "generated_text": "Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: Pull out dipstick\nStep 15: Wipe off dipstick\nStep 16"
    },
    {
        "generated_text": "Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: Pull out dipstick\nStep 15: Wipe off dipstick\nStep 16: Insert dipstick\nStep 1"
    },
    {
        "generated_text": "Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe off dipstick\nStep 14: Insert dipstick\nStep 15: Pull out dipstick\nStep 16: Wipe off dipstick\nStep 17: Insert dipstick\nStep "
    },
    {
        "generated_text": "Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16: Pull out dipstick\nStep 17: Wipe off dipstick\nStep 18: Insert dipstick\nStep "
    },
    {
        "generated_text": "Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16: Pull out dipstick\nStep 17: Wipe off dipstick\nStep 18: Insert dipstick\nStep "
    },
    {
        "generated_text": "Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16: Pull out dipstick\nStep 17: Wipe off dipstick\nStep 18: Insert dipstick\nStep "
    },
    {
        "generated_text": "Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16: Pull out dipstick\nStep 17: Wipe off dipstick\nStep 18: Insert dipstick\nStep "
    },
    {
        "generated_text": "Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: Pull out dipstick"
    },
    {
        "generated_text": "Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16: Pull out dipstick\nStep 17: Wipe off dipstick\nStep 18: Insert dipstick\nStep 19: Pull out dipstick\nStep 20: Wipe off dipstick\nStep 21"
    },
    {
        "generated_text": "Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16: Pull out dipstick\nStep 17: Wipe off dipstick\nStep 18: Insert dipstick\nStep 19: Pull out dipstick\nStep 20: Wipe off dipstick\nStep 21: Insert dipstick\nStep "
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 4: Insert dipstick\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 4: Insert dipstick\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 4: Insert dipstick\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\n"
    },
    {
        "generated_text": "Close cap\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\n"
    },
    {
        "generated_text": "Close cap\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\n"
    },
    {
        "generated_text": "Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe off dipstick\nStep 14: Insert dipstick\nStep 15:"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe off dipstick\nStep 14: Insert dipstick\nStep 15: Pull out dipstick\nStep 16"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\n"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Insert dipstick\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipst"
    },
    {
        "generated_text": "Pull out dipstick\nStep 15: Wipe off dipstick\nStep 16: Insert dipstick\nStep 17: Pull out dipstick\nStep 18: Wipe off dipstick\nStep 19: Insert dipstick\nStep 20: Pull out dipstick\nStep 21: Wipe off dipstick\nStep 22: Insert dipstick\nStep "
    },
    {
        "generated_text": "Wipe off dipstick\nStep 16: Insert dipstick\nStep 17: Pull out dipstick\nStep 18: Wipe off dipstick\nStep 19: Insert dipstick\nStep 20: Pull out dipstick\nStep 21: Wipe off dipstick\nStep 22: Insert dipstick\nStep 23: Pull out dipstick\nStep "
    },
    {
        "generated_text": "Step 16: Pull out dipstick\nStep 17: Insert dipstick\nStep 18: Pull out dipstick\nStep 19: Insert dipstick\nStep 20: Pull out dipstick\nStep 21: Insert dipstick\nStep 22: Pull out dipstick\nStep 23: Insert dipstick\nStep 24: Pull out dipstick"
    },
    {
        "generated_text": "Step 16: Pull out dipstick\nStep 17: Insert dipstick\nStep 18: Pull out dipstick\nStep 19: Insert dipstick\nStep 20: Pull out dipstick\nStep 21: Insert dipstick\nStep 22: Pull out dipstick\nStep 23: Insert dipstick\nStep 24: Pull out dipstick"
    },
    {
        "generated_text": "Step 16: Pull out dipstick\nStep 17: Insert dipstick\nStep 18: Pull out dipstick\nStep 19: Insert dipstick\nStep 20: Pull out dipstick\nStep 21: Insert dipstick\nStep 22: Pull out dipstick\nStep 23: Insert dipstick\nStep 24: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 4: Insert dipstick\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 4: Insert dipstick\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off"
    },
    {
        "generated_text": "Insert dipstick\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dip"
    },
    {
        "generated_text": "Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15:"
    },
    {
        "generated_text": "Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe off dipstick\nStep 14: Insert dipstick\nStep 15: Pull out dipstick\nStep 16: Wipe off dipstick\nStep 17: Insert dipstick\nStep "
    },
    {
        "generated_text": "Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe off dipstick\nStep 14: Insert dipstick\nStep 15: Pull out dipstick\nStep 16: Wipe off dipstick\nStep 17: Insert dipstick\nStep "
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 4: Insert dipstick\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wi"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wi"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wi"
    },
    {
        "generated_text": "Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe off dipstick\nStep 14: Insert dipstick\nStep 15:"
    },
    {
        "generated_text": "Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe off dipstick\nStep 14: Insert dipstick\nStep 15:"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\n"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\n"
    },
    {
        "generated_text": "Close cap\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\n"
    },
    {
        "generated_text": "Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\n"
    },
    {
        "generated_text": "Close cap\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\n\nTask: Add Oil to Your Car\nStep 1: Remove cap\nStep 2: Pour oil\nStep 3: Remove cap\nStep 4: Pour oil\nStep 5:"
    },
    {
        "generated_text": "Close cap\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\n\nTask: Add Oil to Your Car\nStep 1: Remove cap\nStep 2: Pour oil\nStep 3: Remove cap\nStep 4: Pour oil\nStep 5:"
    },
    {
        "generated_text": "Close cap\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\n\nTask: Add Oil to Your Car\nStep 1: Remove cap\nStep 2: Pour oil\nStep 3: Remove cap\nStep 4: Pour oil\nStep 5:"
    },
    {
        "generated_text": "Close cap\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\n\nTask: Add Oil to Your Car\nStep 1: Remove cap\nStep 2: Pour oil\nStep 3: Remove cap\nStep 4: Pour oil\nStep 5:"
    },
    {
        "generated_text": "Close cap\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\n\nTask: Add Oil to Your Car\nStep 1: Remove cap\nStep 2: Pour oil\nStep 3: Remove cap\nStep 4: Pour oil\nStep 5:"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\n\nTask: Add Oil to Your Car\nStep 1: Remove cap\nStep 2: Pour oil\nStep 3: Remove cap\nStep 4: Pour oil\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep"
    },
    {
        "generated_text": "Close cap\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 4: Insert dipstick\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 4: Insert dipstick\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 4: Insert dipstick\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16: Pull out dipstick\nStep 17: Wipe off dipstick\nStep 18"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep"
    },
    {
        "generated_text": "Close cap\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep"
    },
    {
        "generated_text": "Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep"
    },
    {
        "generated_text": "Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Insert dipstick\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick"
    },
    {
        "generated_text": "Insert dipstick\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick"
    },
    {
        "generated_text": "Insert dipstick\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe"
    },
    {
        "generated_text": "Pour oil\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Insert dipstick\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick"
    },
    {
        "generated_text": "Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out"
    },
    {
        "generated_text": "Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out"
    },
    {
        "generated_text": "Close cap\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick"
    },
    {
        "generated_text": "Close cap\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe off dipstick\nStep 14: Insert dipstick\nStep 15: Pull out dipstick\nStep 16: Wipe off dipstick\nStep 17: Insert dipstick\nStep 18: Pull out dipstick\nStep "
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 3: Insert dipstick\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dip"
    },
    {
        "generated_text": "Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out"
    },
    {
        "generated_text": "Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Insert dipstick\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick"
    },
    {
        "generated_text": "Insert dipstick\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick"
    },
    {
        "generated_text": "Insert dipstick\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick"
    },
    {
        "generated_text": "Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out"
    },
    {
        "generated_text": "Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out"
    },
    {
        "generated_text": "Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull"
    },
    {
        "generated_text": "Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick"
    },
    {
        "generated_text": "Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick"
    },
    {
        "generated_text": "Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick"
    },
    {
        "generated_text": "Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 14: Insert dipstick\nStep 15: Pull out dipstick"
    },
    {
        "generated_text": "Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 17: Insert dipstick\nStep 18: Pull out dipstick\nStep 19: Wipe off dipstick\nStep 20: Insert dipstick\nStep 21: Pull out dipstick\nStep 22: Wipe off dipstick\nStep 23: Insert dipstick\nStep 24: Pull out dipstick\nStep "
    },
    {
        "generated_text": "Wipe off dipstick\nStep 17: Insert dipstick\nStep 18: Pull out dipstick\nStep 19: Wipe off dipstick\nStep 20: Insert dipstick\nStep 21: Pull out dipstick\nStep 22: Wipe off dipstick\nStep 23: Insert dipstick\nStep 24: Pull out dipstick\nStep "
    },
    {
        "generated_text": "Wipe off dipstick\nStep 17: Insert dipstick\nStep 18: Pull out dipstick\nStep 19: Wipe off dipstick\nStep 20: Insert dipstick\nStep 21: Pull out dipstick\nStep 22: Wipe off dipstick\nStep 23: Insert dipstick\nStep 24: Pull out dipstick\nStep "
    },
    {
        "generated_text": "18: Wipe off dipstick\nStep 19: Insert dipstick\nStep 20: Pull out dipstick\nStep 21: Wipe off dipstick\nStep 22: Insert dipstick\nStep 23: Pull out dipstick\nStep 24: Wipe off dipstick\nStep 25: Insert dipstick\nStep 26: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: Pull out dipstick\nStep 15:"
    },
    {
        "generated_text": "Close cap\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: Pull out dipstick\nStep 15: Wipe off dipstick\nStep 16: Insert"
    },
    {
        "generated_text": "Close cap\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: Pull out dipstick\nStep 15: Wipe off dipstick\nStep 16: Insert"
    },
    {
        "generated_text": "Close cap\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: Pull out dipstick\nStep 15: Wipe off dipstick\nStep 16: Insert"
    },
    {
        "generated_text": "Close cap\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: Pull out dipstick\nStep 15: Wipe off dipstick\nStep 16: Insert"
    },
    {
        "generated_text": "Close cap\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: Pull out dipstick\nStep 15: Wipe off dipstick\nStep 16: Insert"
    },
    {
        "generated_text": "Remove cap\nStep 12: Pour oil\nStep 13: Remove cap\nStep 14: Pour oil"
    },
    {
        "generated_text": "Remove cap\nStep 12: Pour oil\nStep 13: Remove cap\nStep 14: Pour oil"
    },
    {
        "generated_text": "Remove cap\nStep 12: Pour oil\nStep 13: Remove cap\nStep 14: Pour oil"
    },
    {
        "generated_text": "Remove cap\nStep 12: Pour oil\nStep 13: Remove cap\nStep 14: Pour oil"
    },
    {
        "generated_text": "Remove cap\nStep 12: Pour oil\nStep 13: Remove cap\nStep 14: Pour oil"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: P"
    },
    {
        "generated_text": "Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16"
    },
    {
        "generated_text": "Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16"
    },
    {
        "generated_text": "Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16"
    },
    {
        "generated_text": "Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe off dipstick\nStep 14: Insert dipstick\nStep 15: Pull out dipstick\nStep 16: Wipe off dipstick\nStep 1"
    },
    {
        "generated_text": "Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wipe off dipstick\nStep 15: Insert dipstick\nStep 16: Pull out dipstick\nStep 17: Wipe off dipstick\nStep "
    },
    {
        "generated_text": "Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 4: Insert dipstick\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 4: Insert dipstick\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe"
    },
    {
        "generated_text": "Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Insert dipstick\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipst"
    },
    {
        "generated_text": "Insert dipstick\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipst"
    },
    {
        "generated_text": "Insert dipstick\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipst"
    },
    {
        "generated_text": "Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick\nStep 12: Pull out dipstick\nStep 13: Wipe off dipstick\nStep 14: Insert dipstick\nStep 15:"
    },
    {
        "generated_text": "Close cap\nStep 8: Pull out dipstick\nStep 9: Wipe off dipstick\nStep 10: Insert dipstick\nStep 11: Pull out dipstick\nStep 12: Wipe off dipstick\nStep 13: Insert dipstick\nStep 14: Pull out dipstick\nStep 15: Wipe off dipstick\nStep 16: Insert"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Remove cap\nStep 2: Put funnel\nStep 3: Pour oil\nStep 4: Close cap\nStep 5: Pull out dipstick\nStep 6: Wipe off dipstick\nStep 7: Insert dipstick\nStep 8: Pull out dipstick"
    },
    {
        "generated_text": "Insert dipstick\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick"
    },
    {
        "generated_text": "Insert dipstick\nStep 3: Pull out dipstick\nStep 4: Wipe off dipstick\nStep 5: Insert dipstick\nStep 6: Pull out dipstick\nStep 7: Wipe off dipstick\nStep 8: Insert dipstick\nStep 9: Pull out dipstick\nStep 10: Wipe off dipstick\nStep 11: Insert dipstick"
    },
    {
        "generated_text": "Insert dipstick\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipst"
    },
    {
        "generated_text": "Insert dipstick\nStep 4: Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipst"
    },
    {
        "generated_text": "Pull out dipstick\nStep 5: Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull"
    },
    {
        "generated_text": "Wipe off dipstick\nStep 6: Insert dipstick\nStep 7: Pull out dipstick\nStep 8: Wipe off dipstick\nStep 9: Insert dipstick\nStep 10: Pull out dipstick\nStep 11: Wipe off dipstick\nStep 12: Insert dipstick\nStep 13: Pull out dipstick\nStep 14: Wi"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\nStep 7: Lower jack"
    },
    {
        "generated_text": "Raise jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\nStep 7: Lower jack"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Lower jack\nStep 7: Raise"
    },
    {
        "generated_text": "Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise"
    },
    {
        "generated_text": "Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise"
    },
    {
        "generated_text": "Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise"
    },
    {
        "generated_text": "Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Lower jack\nStep 7: Raise"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Lower jack\nStep 7: Raise"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\nStep 7: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Lower"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\nStep 7: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Lower"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\nStep 7: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\nStep 7: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a"
    },
    {
        "generated_text": "Lower jack\nStep 7: Lower jack"
    },
    {
        "generated_text": "Lower jack\nStep 7: Lower jack"
    },
    {
        "generated_text": "Lower jack\nStep 7: Lower jack"
    },
    {
        "generated_text": "Lower jack\nStep 7: Lower jack"
    },
    {
        "generated_text": "Lower jack\nStep 7: Lower jack"
    },
    {
        "generated_text": "Jack up"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Lower jack\nStep 7: Raise"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\nStep 7: Raise jack\n\nTask: Jack Up a Car\nStep 1: Brake on\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Ra"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Ra"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Ra"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Ra"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\nStep 7: Lower jack"
    },
    {
        "generated_text": "Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\nStep 7: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Raise jack\nStep 5: Lower jack\nStep 6: Lower"
    },
    {
        "generated_text": "Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Ra"
    },
    {
        "generated_text": "Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\n"
    },
    {
        "generated_text": "Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\n"
    },
    {
        "generated_text": "Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\n"
    },
    {
        "generated_text": "Raise jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\nStep 4: Lower jack\nStep 5: Lower jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Lower jack\n"
    },
    {
        "generated_text": "Raise jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Raise jack\n\nTask: Jack Up a Car\nStep 1: Raise jack\nStep 2: Lower jack\nStep 3: Raise jack\nStep 4: Lower jack\nStep 5: Lower jack\nStep 6: Lower jack\nStep 7: Raise jack"
    },
    {
        "generated_text": "Lower jack\nStep 6: Lower jack"
    }
]
